A spatiotemporal two-level method for high-fidelity thermal analysis of laserpowder bed fusion

Numerical simulation of the laser powder bed fusion (LPBF) procedure for additive manufacturing (AM) is difficult due to the presence of multiple scales in both time and space, ranging from the part scale (order of millimeters/seconds) to the powder scale (order of microns/milliseconds). This difficulty is compounded by the fact that the regions of small-scale behavior are not fixed, but change in time as the geometry is produced. While much work in recent years has been focused on resolving the problem of multiple scales in space, there has been less work done on multiscale approaches for the temporal discretization of LPBF problems. In the present contribution, we extend on a previously introduced two-level method in space by combining it with a multiscale time integration method. The unique transfer of information through the transmission conditions allows for interaction between the space and time scales while reducing computational costs. At the same time, all of the advantages of the two-level method in space (namely its geometrical flexibility and the ease in which one may deploy structured, uniform meshes) remain intact. Adopting the proposed multiscale time integration scheme, we observe a computational speed-up by a factor $\times 2.44$ compared to the same two-level approach with uniform time integration, when simulating a laser source traveling on a bare plate of nickel-based superalloy material following an alternating scan path of fifty laser tracks.

==> pictures/growingDomain.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'growingDomain.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.525pt}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
%  \begin{picture}(1,0.20158836)%
%	\put(0,0){\includegraphics[width=\unitlength,page=1]{FCM.pdf}}%
%	\put(-0.00090378,0.03520501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_{D}$}}}%
%	\put(0,0){\includegraphics[width=\unitlength,page=2]{FCM.pdf}}%
%	\put(0.09255353,0.19331609){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_{N}$}}}%
%	\put(0.10380394,0.05080572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_{phy}$}}}%
%	\put(0,0){\includegraphics[width=\unitlength,page=3]{FCM.pdf}}%
%	\put(0.19979701,0.08599482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\huge +}}}%
%	\put(0.37201322,0.1705292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_{fict}$}}}%
%	\put(0,0){\includegraphics[width=\unitlength,page=4]{FCM.pdf}}%
%	\put(0.46161851,0.08599482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\huge=}}}%
%	\put(0.53642149,0.13936773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega = \Omega_{phy} \cup \Omega_{fict}$}}}%
%	\put(0,0){\includegraphics[width=\unitlength,page=5]{FCM.pdf}}%
%	\put(0.87288948,0.0550041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha = 1.0$}}}%
%	\put(0.91978129,0.17619379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha = 0.0$}}}%
%  \end{picture}%
  \begin{picture}(1,0.33650159)%
    \put(0,0.2){\includegraphics[width=0.25\unitlength,page=1]{twoScaleDomainLegend.pdf}}%
    \put(0,0.05){\includegraphics[width=0.2\unitlength,page=1]{twoScaleInitialDomain.pdf}}%
    \put(0.25,0.05){\includegraphics[width=0.2\unitlength,page=1]{twoScaleDomainWithPowder.pdf}}%
    \put(0.5,0.05){\includegraphics[width=0.2\unitlength,page=1]{twoScaleDomainHeated.pdf}}%
    \put(0.75,0.05){\includegraphics[width=0.2\unitlength,page=1]{twoScaleDomainSolidified.pdf}}%
    \put(0.09,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{(a)}}%
    \put(0.34,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{(b)}}%
    \put(0.59,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{(c)}}%
    \put(0.84,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{(d)}}%
    %\put(0.8,0.0){\includegraphics[width=0.15\unitlength,page=1]{finalArtifact.pdf}}%
  \end{picture}%
\endgroup%


==> plots/data/316L_TemperatureDependentMaterialProperties/316L_CoefficientOfThermalExpansion.csv <==
Temperature;CoefficientOfThermalExpansion
-0.149999999999977;1.46E-05
26.85;1.48E-05
76.85;1.52E-05
126.85;1.56E-05
226.85;1.63E-05
326.85;1.69E-05
426.85;1.74E-05
526.85;1.79E-05
626.85;1.83E-05
726.85;1.87E-05
826.85;1.90E-05
926.85;1.93E-05
1026.85;1.95E-05
1126.85;1.96E-05
1226.85;1.98E-05
1326.85;1.99E-08


==> plots/data/316L_TemperatureDependentMaterialProperties/316L_Density.csv <==
Temperature;Density
26.85;7954
126.85;7910
226.85;7864
326.85;7818
426.85;7771
526.85;7723
626.85;7674
726.85;7624
826.85;7574
926.85;7523
1026.85;7471
1126.85;7419
1226.85;7365
1326.85;7311
1426.85;6979
1526.85;6920
1626.85;6857
1726.85;6791
1826.85;6721
1926.85;6648
2026.85;6571
2126.85;6490
2226.85;6406
2326.85;6318
2426.85;6229
2526.85;6131
2626.85;6032
2726.85;5930


==> plots/data/316L_TemperatureDependentMaterialProperties/316L_MechanicalProperties.csv <==
Temperature;YoungModulus;PoissonRatio;BulkModulus;ShearModulus
20;195000000000;0.25;130000000000;78000000000
100;191000000000;0.26;132638888888.889;75793650793.6508
200;186000000000;0.275;137777777777.778;72941176470.5882
300;180000000000;0.315;162162162162.162;68441064638.7833
400;173000000000;0.33;169607843137.255;65037593984.9624
500;164000000000;0.3;136666666666.667;63076923076.9231
600;155000000000;0.32;143518518518.519;58712121212.1212
700;144000000000;0.31;126315789473.684;54961832061.0687
800;131000000000;0.24;83974358974.359;52822580645.1613
900;117000000000;0.24;75000000000;47177419354.8387
1000;100000000000;0.24;641025641025.641;40322580645.1613
1100;81000000000;0.24;519230769230.769;32661290322.5806
1200;51000000000;0.24;326923076923.077;20564516129.0323


==> plots/data/316L_TemperatureDependentMaterialProperties/316L_SpecificHeatCapacity.csv <==
Temperature;SpecificHeat
26;498
126;512
226;525
326;538
426;551
526;565
626;578
726;591
826;605
926;618
1026;631
1126;644
1226;658
1326;671
1426;769
1526;769


==> plots/data/316L_TemperatureDependentMaterialProperties/316L_ThermalConductivity.csv <==
Temperature;ThermalConductivity
-0.149999999999977;12.97
19.85;13.31
26.85;13.44
76.85;14.32
126.85;15.16
226.85;16.8
326.85;18.36
426.85;19.87
526.85;21.39
626.85;22.79
726.85;24.06
826.85;25.46
926.85;26.74
1026.85;28.02
1126.85;29.32
1226.85;30.61
1326.85;31.86
1370.85;32.41
1398.85;26.9
1426.85;27.24


==> plots/data/316L_TemperatureDependentMaterialProperties/316L_YieldStrength.csv <==
Temperature;YieldStrength;TangentModulus
100;225000000;2091000000
300;168000000;1577000000
816;115000000;708000000
1040;31000000;405000000
1150;15000000;265000000


==> plots/data/Cylinder_InitT80_pow25.csv <==
"N","Time","avg(Result 6)","avg(X)","avg(Y)","avg(Z)","avg(tempLoc)","avg(vtkOriginalPointIds)","max(Result 6)","max(X)","max(Y)","max(Z)","max(tempLoc)","max(vtkOriginalPointIds)","med(Result 6)","med(X)","med(Y)","med(Z)","med(tempLoc)","med(vtkOriginalPointIds)","min(Result 6)","min(X)","min(Y)","min(Z)","min(tempLoc)","min(vtkOriginalPointIds)","q1(Result 6)","q1(X)","q1(Y)","q1(Z)","q1(tempLoc)","q1(vtkOriginalPointIds)","q3(Result 6)","q3(X)","q3(Y)","q3(Z)","q3(tempLoc)","q3(vtkOriginalPointIds)","std(Result 6)","std(X)","std(Y)","std(Z)","std(tempLoc)","std(vtkOriginalPointIds)","vtkValidPointMask"
169,0,298.15,-1.0408e-17,-3.0531e-16,11,25,1104,298.15,3,3,11,25,1764,298.15,0,0,11,25,1104,298.15,-3,-3,11,25,444,298.15,-1.5,-1.5,11,25,771,298.15,1.5,1.5,11,25,1434,0,1.8764,1.8764,0,0,394.49,1
169,1,343.26,-1.0408e-17,-3.0531e-16,11,70.115,1104,344.67,3,3,11,71.523,1764,343.18,0,0,11,70.03,1104,342.42,-3,-3,11,69.266,444,342.8,-1.5,-1.5,11,69.65,771,343.62,1.5,1.5,11,70.473,1434,0.56009,1.8764,1.8764,0,0.56009,394.49,1
169,2,376.27,-1.0408e-17,-3.0531e-16,12,103.12,1104,378.6,3,3,12,105.45,1764,376.23,0,0,12,103.08,1104,373.46,-3,-3,12,100.31,444,375.5,-1.5,-1.5,12,102.35,771,377,1.5,1.5,12,103.85,1434,1.0859,1.8764,1.8764,0,1.0859,394.49,1
169,3,381.76,-1.0408e-17,-3.0531e-16,13,108.61,1104,384.84,3,3,13,111.69,1764,381.7,0,0,13,108.55,1104,377.82,-3,-3,13,104.67,444,381,-1.5,-1.5,13,107.85,771,382.62,1.5,1.5,13,109.47,1434,1.3522,1.8764,1.8764,0,1.3522,394.49,1
169,4,397.1,-1.0408e-17,-3.0531e-16,14,123.95,1104,400.62,3,3,14,127.47,1764,397.12,0,0,14,123.97,1104,393.08,-3,-3,14,119.93,444,396.16,-1.5,-1.5,14,123.01,771,397.96,1.5,1.5,14,124.81,1434,1.4556,1.8764,1.8764,0,1.4556,394.49,1
169,5,405.8,-1.0408e-17,-3.0531e-16,15,132.65,1104,407.29,3,3,15,134.15,1764,406.05,0,0,15,132.9,1104,403.24,-3,-3,15,130.09,444,405.11,-1.5,-1.5,15,131.96,771,406.56,1.5,1.5,15,133.41,1434,1.0489,1.8764,1.8764,0,1.0489,394.49,1
169,6,415.71,-1.0408e-17,-3.0531e-16,16,142.56,1104,417.32,3,3,16,144.17,1764,415.96,0,0,16,142.81,1104,412.95,-3,-3,16,139.8,444,415,-1.5,-1.5,16,141.85,771,416.51,1.5,1.5,16,143.36,1434,1.0791,1.8764,1.8764,0,1.0791,394.49,1
169,7,426.46,-1.0408e-17,-3.0531e-16,17,153.31,1104,432.81,3,3,17,159.66,1764,426.12,0,0,17,152.97,1104,420.65,-3,-3,17,147.5,444,424.79,-1.5,-1.5,17,151.64,771,427.91,1.5,1.5,17,154.76,1434,2.4733,1.8764,1.8764,0,2.4733,394.49,1
169,8,436.16,-1.0408e-17,-3.0531e-16,18,163.01,1104,443.78,3,3,18,170.63,1764,435.82,0,0,18,162.67,1104,429.65,-3,-3,18,156.5,444,434.04,-1.5,-1.5,18,160.89,771,438.17,1.5,1.5,18,165.02,1434,2.9432,1.8764,1.8764,0,2.9432,394.49,1
169,9,442.68,-1.0408e-17,-3.0531e-16,19,169.53,1104,444.26,3,3,19,171.11,1764,442.86,0,0,19,169.71,1104,440.03,-3,-3,19,166.88,444,442.05,-1.5,-1.5,19,168.9,771,443.41,1.5,1.5,19,170.26,1434,1.0161,1.8764,1.8764,0,1.0161,394.49,1
169,10,451.89,-1.0408e-17,-3.0531e-16,20,178.74,1104,453.49,3,3,20,180.34,1764,452.05,0,0,20,178.9,1104,449.34,-3,-3,20,176.19,444,451.25,-1.5,-1.5,20,178.1,771,452.64,1.5,1.5,20,179.49,1434,1.0013,1.8764,1.8764,0,1.0013,394.49,1
169,11,461.21,-1.0408e-17,-3.0531e-16,21,188.06,1104,462.83,3,3,21,189.68,1764,461.35,0,0,21,188.2,1104,458.74,-3,-3,21,185.59,444,460.58,-1.5,-1.5,21,187.43,771,461.99,1.5,1.5,21,188.84,1434,0.99904,1.8764,1.8764,0,0.99904,394.49,1
169,12,470.49,-1.0408e-17,-3.0531e-16,22,197.34,1104,472.13,3,3,22,198.98,1764,470.63,0,0,22,197.48,1104,468.02,-3,-3,22,194.87,444,469.87,-1.5,-1.5,22,196.72,771,471.25,1.5,1.5,22,198.1,1434,0.99774,1.8764,1.8764,0,0.99774,394.49,1
169,13,479.7,-1.0408e-17,-3.0531e-16,23,206.55,1104,481.32,3,3,23,208.17,1764,479.86,0,0,23,206.71,1104,477.2,-3,-3,23,204.05,444,479.08,-1.5,-1.5,23,205.93,771,480.45,1.5,1.5,23,207.3,1434,0.99219,1.8764,1.8764,0,0.99219,394.49,1
169,14,488.7,-1.0408e-17,-3.0531e-16,24,215.55,1104,490.27,3,3,24,217.12,1764,488.86,0,0,24,215.71,1104,486.21,-3,-3,24,213.06,444,488.07,-1.5,-1.5,24,214.92,771,489.41,1.5,1.5,24,216.26,1434,0.97846,1.8764,1.8764,0,0.97846,394.49,1
169,15,497.17,-1.0408e-17,-3.0531e-16,25,224.02,1104,498.7,3,3,25,225.55,1764,497.38,0,0,25,224.23,1104,494.6,-3,-3,25,221.45,444,496.43,-1.5,-1.5,25,223.28,771,497.97,1.5,1.5,25,224.82,1434,1.0106,1.8764,1.8764,0,1.0106,394.49,1
169,16,505.75,-1.0408e-17,-3.0531e-16,26,232.6,1104,507.25,3,3,26,234.1,1764,505.98,0,0,26,232.83,1104,503.17,-3,-3,26,230.03,444,505.01,-1.5,-1.5,26,231.86,771,506.52,1.5,1.5,26,233.37,1434,1.0055,1.8764,1.8764,0,1.0055,394.49,1
169,17,514.24,-1.0408e-17,-3.0531e-16,27,241.09,1104,515.72,3,3,27,242.57,1764,514.47,0,0,27,241.32,1104,511.68,-3,-3,27,238.53,444,513.49,-1.5,-1.5,27,240.34,771,515.01,1.5,1.5,27,241.86,1434,1.0075,1.8764,1.8764,0,1.0075,394.49,1
169,18,522.51,-1.0408e-17,-3.0531e-16,28,249.36,1104,523.99,3,3,28,250.84,1764,522.76,0,0,28,249.61,1104,519.96,-3,-3,28,246.81,444,521.75,-1.5,-1.5,28,248.6,771,523.3,1.5,1.5,28,250.16,1434,1.0129,1.8764,1.8764,0,1.0129,394.49,1
169,19,529.29,-1.0408e-17,-3.0531e-16,29,256.14,1104,530.6,3,3,29,257.45,1764,529.49,0,0,29,256.34,1104,526.91,-3,-3,29,253.76,444,528.71,-1.5,-1.5,29,255.56,771,529.93,1.5,1.5,29,256.78,1434,0.83667,1.8764,1.8764,0,0.83667,394.49,1
169,20,536.39,-1.0408e-17,-3.0531e-16,30,263.24,1104,537.67,3,3,30,264.52,1764,536.62,0,0,30,263.47,1104,533.92,-3,-3,30,260.77,444,535.8,-1.5,-1.5,30,262.65,771,537.01,1.5,1.5,30,263.86,1434,0.84665,1.8764,1.8764,0,0.84665,394.49,1
169,21,543.4,-1.0408e-17,-3.0531e-16,31,270.25,1104,544.66,3,3,31,271.51,1764,543.65,0,0,31,270.5,1104,540.9,-3,-3,31,267.75,444,542.8,-1.5,-1.5,31,269.65,771,544.04,1.5,1.5,31,270.89,1434,0.85557,1.8764,1.8764,0,0.85557,394.49,1
169,22,550.27,-1.0408e-17,-3.0531e-16,32,277.12,1104,551.51,3,3,32,278.36,1764,550.51,0,0,32,277.36,1104,547.77,-3,-3,32,274.62,444,549.66,-1.5,-1.5,32,276.51,771,550.89,1.5,1.5,32,277.74,1434,0.86121,1.8764,1.8764,0,0.86121,394.49,1
169,23,557.02,-1.0408e-17,-3.0531e-16,33,283.87,1104,558.24,3,3,33,285.09,1764,557.27,0,0,33,284.12,1104,554.51,-3,-3,33,281.36,444,556.41,-1.5,-1.5,33,283.26,771,557.61,1.5,1.5,33,284.46,1434,0.86931,1.8764,1.8764,0,0.86931,394.49,1
169,24,563.62,-1.0408e-17,-3.0531e-16,34,290.47,1104,564.86,3,3,34,291.71,1764,563.9,0,0,34,290.75,1104,561.09,-3,-3,34,287.94,444,562.99,-1.5,-1.5,34,289.84,771,564.21,1.5,1.5,34,291.06,1434,0.87837,1.8764,1.8764,0,0.87837,394.49,1
169,25,570.04,-1.0408e-17,-3.0531e-16,35,296.89,1104,571.33,3,3,35,298.18,1764,570.35,0,0,35,297.2,1104,567.51,-3,-3,35,294.36,444,569.4,-1.5,-1.5,35,296.25,771,570.63,1.5,1.5,35,297.48,1434,0.88523,1.8764,1.8764,0,0.88523,394.49,1
169,26,581.58,-1.0408e-17,-3.0531e-16,36,308.43,1104,589.36,3,3,36,316.2,1764,581.07,0,0,36,307.92,1104,576.19,-3,-3,36,303.04,444,579.83,-1.5,-1.5,36,306.68,771,583.06,1.5,1.5,36,309.91,1434,2.6726,1.8764,1.8764,0,2.6726,394.49,1
169,27,587.58,-1.0408e-17,-3.0531e-16,37,314.43,1104,595.16,3,3,37,322.01,1764,587.09,0,0,37,313.94,1104,582.26,-3,-3,37,309.11,444,585.86,-1.5,-1.5,37,312.71,771,589.03,1.5,1.5,37,315.88,1434,2.622,1.8764,1.8764,0,2.622,394.49,1
169,28,593.46,-1.0408e-17,-3.0531e-16,38,320.31,1104,600.86,3,3,38,327.71,1764,593,0,0,38,319.85,1104,588.21,-3,-3,38,315.06,444,591.77,-1.5,-1.5,38,318.62,771,594.89,1.5,1.5,38,321.74,1434,2.5734,1.8764,1.8764,0,2.5734,394.49,1
169,29,599.19,-1.0408e-17,-3.0531e-16,39,326.04,1104,606.42,3,3,39,333.27,1764,598.76,0,0,39,325.61,1104,594.01,-3,-3,39,320.86,444,597.53,-1.5,-1.5,39,324.38,771,600.61,1.5,1.5,39,327.46,1434,2.5281,1.8764,1.8764,0,2.5281,394.49,1
169,30,604.76,-1.0408e-17,-3.0531e-16,40,331.61,1104,611.83,3,3,40,338.68,1764,604.35,0,0,40,331.2,1104,599.65,-3,-3,40,326.5,444,603.12,-1.5,-1.5,40,329.97,771,606.15,1.5,1.5,40,333,1434,2.4845,1.8764,1.8764,0,2.4845,394.49,1
169,31,610.19,-1.0408e-17,-3.0531e-16,41,337.04,1104,617.1,3,3,41,343.95,1764,609.8,0,0,41,336.65,1104,605.14,-3,-3,41,332,444,608.57,-1.5,-1.5,41,335.42,771,611.56,1.5,1.5,41,338.41,1434,2.4412,1.8764,1.8764,0,2.4412,394.49,1
169,32,615.48,-1.0408e-17,-3.0531e-16,42,342.33,1104,622.24,3,3,42,349.09,1764,615.12,0,0,42,341.97,1104,610.5,-3,-3,42,337.36,444,613.9,-1.5,-1.5,42,340.75,771,616.84,1.5,1.5,42,343.69,1434,2.3993,1.8764,1.8764,0,2.3993,394.49,1
169,33,620.64,-1.0408e-17,-3.0531e-16,43,347.49,1104,627.25,3,3,43,354.11,1764,620.3,0,0,43,347.15,1104,615.72,-3,-3,43,342.57,444,619.08,-1.5,-1.5,43,345.93,771,622,1.5,1.5,43,348.85,1434,2.3597,1.8764,1.8764,0,2.3597,394.49,1
169,34,625.65,-1.0408e-17,-3.0531e-16,44,352.5,1104,632.12,3,3,44,358.97,1764,625.33,0,0,44,352.18,1104,620.79,-3,-3,44,347.64,444,624.1,-1.5,-1.5,44,350.95,771,627,1.5,1.5,44,353.85,1434,2.3224,1.8764,1.8764,0,2.3224,394.49,1
169,35,630.51,-1.0408e-17,-3.0531e-16,45,357.36,1104,636.86,3,3,45,363.71,1764,630.21,0,0,45,357.06,1104,625.71,-3,-3,45,352.56,444,628.99,-1.5,-1.5,45,355.84,771,631.86,1.5,1.5,45,358.71,1434,2.2865,1.8764,1.8764,0,2.2865,394.49,1
169,36,635.24,-1.0408e-17,-3.0531e-16,46,362.09,1104,641.47,3,3,46,368.32,1764,634.96,0,0,46,361.81,1104,630.5,-3,-3,46,357.35,444,633.74,-1.5,-1.5,46,360.59,771,636.6,1.5,1.5,46,363.44,1434,2.2517,1.8764,1.8764,0,2.2517,394.49,1
169,37,639.86,-1.0408e-17,-3.0531e-16,47,366.71,1104,645.96,3,3,47,372.81,1764,639.59,0,0,47,366.44,1104,635.17,-3,-3,47,362.02,444,638.38,-1.5,-1.5,47,365.23,771,641.2,1.5,1.5,47,368.05,1434,2.2185,1.8764,1.8764,0,2.2185,394.49,1
169,38,644.34,-1.0408e-17,-3.0531e-16,48,371.19,1104,650.33,3,3,48,377.18,1764,644.09,0,0,48,370.94,1104,639.7,-3,-3,48,366.55,444,642.88,-1.5,-1.5,48,369.73,771,645.67,1.5,1.5,48,372.52,1434,2.1872,1.8764,1.8764,0,2.1872,394.49,1
169,39,648.69,-1.0408e-17,-3.0531e-16,49,375.54,1104,654.57,3,3,49,381.42,1764,648.46,0,0,49,375.31,1104,644.1,-3,-3,49,370.95,444,647.26,-1.5,-1.5,49,374.11,771,650.01,1.5,1.5,49,376.87,1434,2.1577,1.8764,1.8764,0,2.1577,394.49,1
169,40,652.92,-1.0408e-17,-3.0531e-16,50,379.77,1104,658.69,3,3,50,385.55,1764,652.7,0,0,50,379.55,1104,648.38,-3,-3,50,375.23,444,651.5,-1.5,-1.5,50,378.35,771,654.23,1.5,1.5,50,381.08,1434,2.1292,1.8764,1.8764,0,2.1292,394.49,1
169,41,657.04,-1.0408e-17,-3.0531e-16,51,383.89,1104,662.71,3,3,51,389.56,1764,656.83,0,0,51,383.68,1104,652.54,-3,-3,51,379.39,444,655.64,-1.5,-1.5,51,382.49,771,658.34,1.5,1.5,51,385.19,1434,2.1018,1.8764,1.8764,0,2.1018,394.49,1
169,42,661.04,-1.0408e-17,-3.0531e-16,52,387.89,1104,666.62,3,3,52,393.47,1764,660.85,0,0,52,387.69,1104,656.58,-3,-3,52,383.43,444,659.66,-1.5,-1.5,52,386.51,771,662.33,1.5,1.5,52,389.18,1434,2.0757,1.8764,1.8764,0,2.0757,394.49,1
169,43,664.93,-1.0408e-17,-3.0531e-16,53,391.78,1104,670.42,3,3,53,397.27,1764,664.75,0,0,53,391.6,1104,660.51,-3,-3,53,387.37,444,663.57,-1.5,-1.5,53,390.42,771,666.21,1.5,1.5,53,393.06,1434,2.0511,1.8764,1.8764,0,2.0511,394.49,1
169,44,668.72,-1.0408e-17,-3.0531e-16,54,395.57,1104,674.12,3,3,54,400.97,1764,668.54,0,0,54,395.39,1104,664.34,-3,-3,54,391.19,444,667.37,-1.5,-1.5,54,394.22,771,669.99,1.5,1.5,54,396.84,1434,2.0277,1.8764,1.8764,0,2.0277,394.49,1
169,45,672.39,-1.0408e-17,-3.0531e-16,55,399.24,1104,677.71,3,3,55,404.56,1764,672.23,0,0,55,399.08,1104,668.05,-3,-3,55,394.9,444,671.06,-1.5,-1.5,55,397.91,771,673.66,1.5,1.5,55,400.51,1434,2.0052,1.8764,1.8764,0,2.0052,394.49,1
169,46,675.97,-1.0408e-17,-3.0531e-16,56,402.82,1104,681.21,3,3,56,408.06,1764,675.82,0,0,56,402.67,1104,671.67,-3,-3,56,398.52,444,674.65,-1.5,-1.5,56,401.5,771,677.23,1.5,1.5,56,404.08,1434,1.9837,1.8764,1.8764,0,1.9837,394.49,1
169,47,679.46,-1.0408e-17,-3.0531e-16,57,406.31,1104,684.62,3,3,57,411.47,1764,679.31,0,0,57,406.16,1104,675.18,-3,-3,57,402.03,444,678.15,-1.5,-1.5,57,405,771,680.7,1.5,1.5,57,407.55,1434,1.9631,1.8764,1.8764,0,1.9631,394.49,1
169,48,682.85,-1.0408e-17,-3.0531e-16,58,409.7,1104,687.94,3,3,58,414.79,1764,682.71,0,0,58,409.56,1104,678.6,-3,-3,58,405.45,444,681.56,-1.5,-1.5,58,408.4,771,684.08,1.5,1.5,58,410.93,1434,1.9435,1.8764,1.8764,0,1.9435,394.49,1
169,49,686.14,-1.0408e-17,-3.0531e-16,59,412.99,1104,691.17,3,3,59,418.02,1764,686.01,0,0,59,412.86,1104,681.93,-3,-3,59,408.78,444,684.87,-1.5,-1.5,59,411.72,771,687.37,1.5,1.5,59,414.22,1434,1.925,1.8764,1.8764,0,1.925,394.49,1
169,50,689.36,-1.0408e-17,-3.0531e-16,60,416.21,1104,694.31,3,3,60,421.16,1764,689.23,0,0,60,416.08,1104,685.17,-3,-3,60,412.02,444,688.09,-1.5,-1.5,60,414.94,771,690.58,1.5,1.5,60,417.43,1434,1.9072,1.8764,1.8764,0,1.9072,394.49,1
169,51,692.48,-1.0408e-17,-3.0531e-16,61,419.33,1104,697.38,3,3,61,424.23,1764,692.37,0,0,61,419.21,1104,688.32,-3,-3,61,415.17,444,691.23,-1.5,-1.5,61,418.08,771,693.69,1.5,1.5,61,420.54,1434,1.8902,1.8764,1.8764,0,1.8902,394.49,1
169,52,695.53,-1.0408e-17,-3.0531e-16,62,422.38,1104,700.37,3,3,62,427.21,1764,695.42,0,0,62,422.27,1104,691.39,-3,-3,62,418.24,444,694.28,-1.5,-1.5,62,421.13,771,696.73,1.5,1.5,62,423.58,1434,1.8738,1.8764,1.8764,0,1.8738,394.49,1
169,53,698.5,-1.0408e-17,-3.0531e-16,63,425.35,1104,703.28,3,3,63,430.13,1764,698.39,0,0,63,425.24,1104,694.39,-3,-3,63,421.24,444,697.26,-1.5,-1.5,63,424.11,771,699.69,1.5,1.5,63,426.55,1434,1.8583,1.8764,1.8764,0,1.8583,394.49,1
169,54,701.39,-1.0408e-17,-3.0531e-16,64,428.24,1104,706.12,3,3,64,432.97,1764,701.29,0,0,64,428.14,1104,697.3,-3,-3,64,424.15,444,700.16,-1.5,-1.5,64,427.01,771,702.58,1.5,1.5,64,429.43,1434,1.8434,1.8764,1.8764,0,1.8434,394.49,1
169,55,704.21,-1.0408e-17,-3.0531e-16,65,431.06,1104,708.89,3,3,65,435.74,1764,704.12,0,0,65,430.96,1104,700.15,-3,-3,65,427,444,703,-1.5,-1.5,65,429.85,771,705.4,1.5,1.5,65,432.25,1434,1.8292,1.8764,1.8764,0,1.8292,394.49,1
169,56,706.97,-1.0408e-17,-3.0531e-16,66,433.82,1104,711.59,3,3,66,438.44,1764,706.87,0,0,66,433.72,1104,702.93,-3,-3,66,429.78,444,705.76,-1.5,-1.5,66,432.61,771,708.15,1.5,1.5,66,435,1434,1.8156,1.8764,1.8764,0,1.8156,394.49,1
169,57,709.67,-1.0408e-17,-3.0531e-16,67,436.52,1104,714.24,3,3,67,441.09,1764,709.57,0,0,67,436.42,1104,705.65,-3,-3,67,432.5,444,708.47,-1.5,-1.5,67,435.32,771,710.84,1.5,1.5,67,437.69,1434,1.8027,1.8764,1.8764,0,1.8027,394.49,1
169,58,712.3,-1.0408e-17,-3.0531e-16,68,439.15,1104,716.83,3,3,68,443.68,1764,712.21,0,0,68,439.06,1104,708.3,-3,-3,68,435.15,444,711.11,-1.5,-1.5,68,437.96,771,713.47,1.5,1.5,68,440.32,1434,1.7904,1.8764,1.8764,0,1.7904,394.49,1
169,59,714.89,-1.0408e-17,-3.0531e-16,69,441.74,1104,719.37,3,3,69,446.22,1764,714.8,0,0,69,441.65,1104,710.91,-3,-3,69,437.76,444,713.7,-1.5,-1.5,69,440.55,771,716.05,1.5,1.5,69,442.9,1434,1.7788,1.8764,1.8764,0,1.7788,394.49,1
169,60,717.43,-1.0408e-17,-3.0531e-16,70,444.28,1104,721.87,3,3,70,448.72,1764,717.34,0,0,70,444.19,1104,713.47,-3,-3,70,440.32,444,716.25,-1.5,-1.5,70,443.1,771,718.58,1.5,1.5,70,445.43,1434,1.7675,1.8764,1.8764,0,1.7675,394.49,1
169,61,719.92,-1.0408e-17,-3.0531e-16,71,446.77,1104,724.33,3,3,71,451.18,1764,719.84,0,0,71,446.69,1104,715.98,-3,-3,71,442.83,444,718.75,-1.5,-1.5,71,445.6,771,721.08,1.5,1.5,71,447.93,1434,1.7569,1.8764,1.8764,0,1.7569,394.49,1


==> plots/data/ILCT_11.csv <==
layer, T
4.049587017980997, 322.95357915601204
4.48022033487868, 322.116097501929
5.915664724537649, 324.07022136145605
5.772120285571759, 322.81399888033155
7.494653553162507, 325.18686356690006
7.494653553162507, 324.20980163713654
7.064020236264824, 323.23273970737307
8.355920186957889, 326.30350577234407
9.21718682075327, 325.18686356690006
10.07845345454865, 326.0243452209831
11.083264527309936, 324.62854246417805
10.509086771446334, 323.7910608100951
11.944531161105317, 326.30350577234407
12.662253355934794, 324.9077030155391
12.231620039037097, 323.7910608100951
13.667064428696065, 327.4201479777881
13.092886672832478, 326.30350577234407
15.246053257320924, 329.6534323886761
15.246053257320924, 328.5367901832321
15.246053257320924, 327.55972825346856
16.968586524911686, 329.3742718373151
16.968586524911686, 328.2576296318711
16.968586524911686, 327.4201479777881
18.834664231468338, 329.6534323886761
18.691119792502448, 328.3972099075516
18.26048647560475, 327.4201479777881
19.55238642629783, 331.3283956968421
20.557197499059086, 332.4450379022861
19.983019743195513, 330.2117534913981
19.983019743195513, 329.3742718373151
20.844286376990894, 331.04923514548113
22.27973076664985, 334.12000121045213
22.13618632768396, 332.86377872932763
21.705553010786275, 332.16587735092514
24.00226403424061, 334.77137583029446
23.428086278377037, 333.84084065909116
25.724797301831373, 335.23664341589614
25.581252862865483, 334.12000121045213
27.30378613045623, 335.79496451861814
27.30378613045623, 334.67832231317414
26.873152813558548, 333.84084065909116
28.308597203217502, 336.91160672406215
28.59568608114931, 335.51580396725717
29.887586031842375, 338.58657003222817
29.887586031842375, 337.46992782678416
29.45695271494469, 336.6324461727012
31.610119299433137, 339.14489113495017
31.610119299433137, 338.16782920518665
33.332652567023885, 339.7032122376722
33.332652567023885, 338.58657003222817
35.05518583461466, 340.8198544431162
35.05518583461466, 339.7032122376722
34.624552517716964, 338.8657305835892
36.777719102205396, 341.3781755458382
36.777719102205396, 340.2615333403942
36.777719102205396, 339.14489113495017
37.63898573600079, 338.3074094808672
38.64379680876206, 342.4948177512822
38.50025236979616, 341.0990149944772
38.50025236979616, 339.9823727890332
38.069619052898474, 339.14489113495017
40.366330076352824, 343.6114599567262
39.79215232048924, 342.4948177512822
42.088863343943586, 346.96138657305823
41.94531890497768, 345.56558381625325
41.94531890497768, 344.44894161080924
41.51468558808, 343.6114599567262
43.81139661153432, 349.19467098394625
43.667852172568445, 347.93844850282176
43.23721885567076, 346.96138657305823
43.23721885567076, 346.12390491897526
45.39038544015921, 349.75299208666826
45.39038544015921, 348.63634988122425
45.39038544015921, 347.79886822714127
47.11291870774997, 350.31131318939026
47.11291870774997, 349.19467098394625
47.11291870774997, 348.07802877850224
48.11772978051124, 352.5445976002783
47.974185341545336, 351.1487948434733
48.40481865844302, 349.75299208666826
49.6967186091361, 353.6612398057223
49.6967186091361, 352.5445976002783
49.6967186091361, 351.42795539483427
50.70152968189737, 354.7778820111663
51.56279631569274, 353.1029187030003
50.98861855982918, 352.2654370489173
52.28051851052223, 357.0111664220543
52.28051851052223, 355.8945242166103
52.28051851052223, 354.7778820111663
53.2853295832835, 353.6612398057223
53.14178514431762, 352.2654370489173
53.14178514431762, 351.1487948434733
52.71115182741991, 350.5904737407513
53.57241846121531, 356.4528453193323
53.57241846121531, 355.3362031138883
55.00786285087426, 353.6612398057223
54.864318411908386, 352.2654370489173
54.864318411908386, 351.2883751191538
54.433685095010674, 350.5904737407513
55.86912948466963, 355.3362031138883
56.156218362601436, 353.6612398057223
56.156218362601436, 352.5445976002783
57.59166275226039, 356.4528453193323
57.448118313294515, 355.1966228382078
57.01748499639683, 354.4987214598053
59.17065158088528, 357.29032697341535
59.17065158088528, 356.17368476797134
59.17065158088528, 355.05704256252733
59.17065158088528, 354.2195609084443
61.036729287441915, 357.0111664220543
60.89318484847604, 355.61536366524933
60.89318484847604, 354.6383017354858
60.46255153157833, 353.9404003570833
62.61571811606677, 357.5694875247763
62.61571811606677, 356.4528453193323
64.33825138365754, 357.5694875247763
64.33825138365754, 356.4528453193323
66.2043290902142, 358.68612973022033
66.0607846512483, 357.29032697341535
66.0607846512483, 356.3132650436518
65.63015133435061, 355.61536366524933
67.92686235780496, 359.80277193566434
67.35268460194138, 358.68612973022033
67.35268460194138, 357.84864807613735
69.50585118642982, 361.47773524383035
69.50585118642982, 360.36109303838634
69.07521786953214, 359.52361138430336
70.5106622591911, 362.59437744927436
71.37192889298646, 364.2693407574404
70.7977511371229, 361.1985746924694
71.65901777091827, 362.59437744927436
73.09446216057722, 364.8276618601624
72.52028440471364, 363.9901802060794
74.81699542816798, 365.3859829628844
74.67345098920211, 364.1297604817599
76.39598425679284, 365.9443040656064
76.39598425679284, 364.8276618601624
76.39598425679284, 363.9901802060794
77.25725089058824, 368.1775884764944
77.25725089058824, 367.0609462710504
78.26206196334951, 369.2942306819384
77.68788420748592, 365.9443040656064
77.68788420748592, 365.1068224115234
78.979784158179, 370.96919399010443
78.54915084128132, 367.89842792513343
79.84105079197437, 370.13171233602145
79.41041747507668, 368.7359095792164
80.70231742576976, 371.52751509282643
81.707128498531, 370.4108728873824
82.5683951323264, 372.08583619554844
83.28611732715589, 370.69003343874346
82.85548401025821, 369.57339123329945
84.14738396095126, 373.20247840099245
84.14738396095126, 372.08583619554844
85.00865059474665, 371.24835454146546
85.86991722854202, 373.20247840099245
85.86991722854202, 372.08583619554844
86.87472830130329, 374.31912060643646
86.3005505454397, 371.24835454146546
87.1618171792351, 372.9233178496315
88.59726156889406, 375.43576281188047
88.02308381303047, 374.31912060643646
90.17625039751891, 377.6690472227685
90.17625039751891, 376.5524050173245
90.17625039751891, 375.43576281188047
89.74561708062123, 374.5982811577975
91.89878366510968, 378.2273683254905
91.89878366510968, 377.1107261200465
91.46815034821199, 376.2732444659635
93.62131693270044, 378.2273683254905
93.62131693270044, 377.1107261200465
93.62131693270044, 376.133664190283
95.48739463925708, 378.7856894282125
95.3438502002912, 377.3898866714075
95.3438502002912, 376.412824741644
94.91321688339352, 375.7149233632415
97.06638346788196, 379.9023316336565
97.06638346788196, 378.7856894282125
97.06638346788196, 377.6690472227685
97.06638346788196, 376.5524050173245
97.06638346788196, 375.7149233632415
98.9324611744386, 381.5772949418225
98.78891673547272, 380.18149218501753
98.78891673547272, 379.0648499795735
98.78891673547272, 377.9482077741295
98.35828341857501, 377.1107261200465
98.35828341857501, 375.99408391460247
100.65499444202936, 382.6939371472665
100.51145000306349, 381.437714666142
100.08081668616578, 380.73981328773954
102.23398327065422, 383.25225824998853
102.23398327065422, 382.1356160445445
102.23398327065422, 381.15855411478105
103.09524990444962, 380.18149218501753
104.10006097721089, 384.36890045543254
103.95651653824498, 382.97309769862756
103.95651653824498, 381.85645549318355
103.95651653824498, 380.87939356342
105.67904980583575, 386.04386376359855
105.67904980583575, 385.0668018338351
105.24841648893806, 384.08973990407156
106.68386087859702, 388.27714817448657
106.54031643963114, 386.8813454176816
106.97094975652882, 385.7647032122376
108.40639414618778, 388.8354692772086
107.83221639032419, 387.71882707176457
107.83221639032419, 386.8813454176816
109.98538297481264, 391.0687536880966
109.98538297481264, 389.9521114826526
109.98538297481264, 388.8354692772086
109.55474965791495, 387.9979876231256
111.7079162424034, 390.7895931367356
111.7079162424034, 389.6729509312916
112.5691828761988, 388.5563087258476
113.43044950999416, 390.2312720340136
113.43044950999416, 389.1146298285696
115.15298277758492, 390.5104325853746
115.15298277758492, 389.5333706556111
114.72234946068724, 388.5563087258476
116.01424941138029, 391.6270747908186
116.87551604517569, 393.8603592017066
116.87551604517569, 392.7437169962626
116.444882728278, 390.5104325853746
117.30614936207337, 391.6270747908186
118.74159375173232, 394.4186803044287
118.16741599586874, 393.3020380989846
119.45931594656182, 396.0936436125947
120.32058258035721, 397.2102858180387
120.32058258035721, 395.11658168283117
119.8899492634595, 394.13951975306765
121.32539365311845, 398.3269280234827
120.7512158972549, 396.0936436125947
122.18666028691385, 401.11853353709273
122.04311584794794, 399.7227307802877
122.04311584794794, 397.2102858180387
122.90438248174334, 402.79349684525874
122.47374916484566, 398.3269280234827
123.90919355450461, 403.91013905070275
123.33501579864102, 401.67685463981474
123.33501579864102, 400.5602124343707
124.19628243243639, 402.5143362938977
125.48818238312947, 406.14342346159077
125.48818238312947, 405.02678125614676
125.48818238312947, 404.04971932638324
126.34944901692486, 407.2600656670348
127.35426008968614, 406.14342346159077
126.78008233382255, 405.30594180750774
128.21552672348153, 407.8183867697568
128.933248918311, 406.14342346159077
128.5026156014133, 405.30594180750774
129.79451555210636, 410.6099922833668
129.79451555210636, 409.4933500779228
129.79451555210636, 408.3767078724788
129.79451555210636, 407.39964594271527
131.08641550279944, 410.6099922833668
131.51704881969712, 409.4933500779228
131.51704881969712, 408.3767078724788
133.23958208728789, 408.65586842383976
133.23958208728789, 407.53922621839575
132.8089487703902, 406.98090511567375
134.24439316004919, 406.23647697871104
134.96211535487865, 407.8183867697568
135.96692642763995, 406.79479808143304
135.39274867177633, 405.86426291022974
136.6846486224694, 409.4933500779228
136.6846486224694, 408.3767078724788
137.54591525626478, 412.8432766942548
137.54591525626478, 411.7266344888108
137.54591525626478, 410.6099922833668
137.1152819393671, 407.53922621839575
138.40718189006017, 413.95991889969883
137.97654857316246, 409.4933500779228
139.41199296282144, 412.8432766942548
139.26844852385554, 411.4474739374498
139.26844852385554, 410.6099922833668
140.9909817914463, 412.8432766942548
140.9909817914463, 411.7266344888108
140.9909817914463, 410.6099922833668
142.71351505903706, 412.2849555915328
142.71351505903706, 411.1683133860888
142.71351505903706, 410.3308317320058
144.43604832662783, 413.40159779697683
144.43604832662783, 412.2849555915328
144.43604832662783, 411.4474739374498
145.4408593993891, 414.51824000242084
146.3021260331845, 412.9363302113751
147.16339266697986, 415.63488220786485
147.01984822801396, 414.2390794510598
148.02465930077526, 412.8432766942548
148.74238149560472, 416.75152441330886
148.74238149560472, 415.63488220786485
148.74238149560472, 414.51824000242084
149.1730148125024, 413.40159779697683
149.1730148125024, 412.5641161428938
150.46491476319548, 416.75152441330886
150.46491476319548, 415.63488220786485
150.46491476319548, 414.51824000242084
152.18744803078624, 418.42648772147487
152.18744803078624, 417.30984551603086
152.18744803078624, 416.19320331058685
152.18744803078624, 415.21614138082333
151.75681471388853, 414.2390794510598
153.0487146645816, 419.5431299269189
154.0535257373429, 420.6597721323629
153.4793479814793, 418.42648772147487
153.4793479814793, 417.58900606739184
154.91479237113828, 422.3347354405289
154.3406146152747, 419.26396937555785
155.20188124907006, 420.6597721323629
156.63732563872904, 423.4513776459729
156.49378119976313, 422.19515516484836
156.06314788286545, 421.49725378644587
158.2163144673539, 423.7305381973339
158.2163144673539, 422.6138959918899
158.2163144673539, 421.49725378644587
160.08239217391056, 422.8930565432509
159.93884773494463, 421.49725378644587
159.50821441804695, 420.6597721323629
161.80492544150133, 425.68466205686093
161.6613810025354, 424.2888593000559
161.6613810025354, 423.1722170946119
161.2307476856377, 422.3347354405289
163.38391427012618, 427.35962536502694
163.38391427012618, 426.24298315958293
163.38391427012618, 425.2659212298194
164.24518090392155, 428.47626757047095
165.10644753771692, 429.59290977591496
165.10644753771692, 427.49920564070743
164.67581422081923, 426.5221437109439
165.96771417151228, 431.826194186803
165.96771417151228, 430.70955198135897
165.96771417151228, 428.61584784615144
166.39834748840997, 429.59290977591496
167.69024743910308, 432.384515289525
167.69024743910308, 431.267873084081
167.69024743910308, 430.29081115431745
169.55632514565974, 432.942836392247
169.4127807066938, 431.54703363544195
169.4127807066938, 430.43039142999794
168.98214738979613, 429.59290977591496
171.1353139742846, 435.176120803135
171.1353139742846, 434.059478597691
171.1353139742846, 432.942836392247
170.70468065738686, 431.826194186803
170.70468065738686, 430.98871253271994
172.85784724187533, 433.78031804632997
172.85784724187533, 432.66367584088596
174.58038050946607, 432.942836392247
174.58038050946607, 431.826194186803
175.4416471432615, 430.84913225703946
176.4464582160228, 432.942836392247
176.30291377705686, 431.54703363544195
177.30772484981816, 434.617799700413
178.0254470446476, 436.292763008579
177.5948137277499, 432.942836392247
177.5948137277499, 432.10535473816395
179.0302581174089, 437.409405214023
178.45608036154528, 435.176120803135
178.45608036154528, 434.33863914905197
179.74798031223838, 436.013602457218
180.60924694603375, 437.96772631674503
180.60924694603375, 436.851084111301
181.47051357982912, 435.734441905857
181.47051357982912, 434.617799700413
181.47051357982912, 433.501157494969
181.9011468967268, 437.96772631674503
182.33178021362448, 436.57192355994
182.33178021362448, 432.8032561165665
183.33659128638578, 435.176120803135
182.76241353052217, 434.059478597691
184.05431348121527, 436.851084111301
185.05912455397657, 435.734441905857
184.91558011501064, 434.4782194247325
185.776846748806, 437.409405214023
186.7816578215673, 438.52604741946703
186.2074800657037, 436.292763008579
186.2074800657037, 435.176120803135
187.64292445536267, 440.20101072763305
187.06874669949912, 437.130244662662
187.93001333329448, 438.52604741946703
189.36545772295347, 440.75933183035505
189.22191328398753, 439.36352907355
190.0831799177829, 438.1073065924255
190.94444655157832, 441.038492381716
190.94444655157832, 439.921850176272
190.94444655157832, 438.805207970828
191.0879909905442, 436.94413762842134
192.66697981916906, 441.31765293307706
192.66697981916906, 440.20101072763305
192.66697981916906, 439.08436852218904
192.66697981916906, 437.96772631674503
192.23634650227137, 436.851084111301
193.52824645296442, 442.43429513852107
194.3895130867598, 444.6675795494091
194.3895130867598, 443.5509373439651
193.9588797698621, 441.31765293307706
193.9588797698621, 440.480171278994
195.25077972055522, 445.7842217548531
194.82014640365753, 442.43429513852107
196.25559079331651, 446.9008639602971
196.11204635435058, 444.94674010077006
197.83457962194132, 447.1800245116581
197.83457962194132, 446.06338230621407
197.83457962194132, 444.94674010077006
199.5571128895321, 446.9008639602971
199.5571128895321, 445.7842217548531
199.5571128895321, 444.80715982508957
201.42319059608877, 447.4591850630191
201.27964615712284, 446.06338230621407
201.27964615712284, 444.94674010077006
201.27964615712284, 443.9696781710066
203.1457238636795, 449.1341483711851
203.00217942471363, 447.8779258900606
202.5715461078159, 446.9008639602971
202.5715461078159, 446.06338230621407
203.863446058509, 450.80911167935113
204.8682571312703, 449.6924694739071
204.72471269230437, 448.4362469927826
206.4472459598951, 450.25079057662913
206.4472459598951, 449.1341483711851
206.4472459598951, 448.0175061657411
206.4472459598951, 447.1800245116581
208.1697792274859, 452.48407498751715
208.1697792274859, 451.36743278207314
208.1697792274859, 450.25079057662913
208.1697792274859, 449.1341483711851
208.1697792274859, 448.0175061657411
207.7391459105882, 447.1800245116581
209.03104586128126, 454.71735939840516
209.03104586128126, 453.60071719296116
209.89231249507662, 455.8340016038492
209.46167917817894, 452.48407498751715
209.46167917817894, 451.36743278207314
209.46167917817894, 450.25079057662913
210.89712356783792, 454.71735939840516
210.3229458119743, 453.60071719296116
211.7583902016333, 456.3923227065712
212.47611239646278, 459.1839282201812
212.47611239646278, 458.0672860147372
212.47611239646278, 454.85693967408565
212.0454790795651, 453.87987774432213
213.48092346922408, 460.3005704256252
213.33737903025815, 457.22980436065416
212.90674571336046, 455.8340016038492
214.19864566405352, 458.6256071174592
215.05991229784894, 460.5797309769862
215.05991229784894, 459.4630887715422
215.05991229784894, 457.9277057390567
216.78244556543967, 459.4630887715422
216.78244556543967, 458.34644656609817
216.78244556543967, 457.3693846363347
218.5049788330304, 458.6256071174592
218.5049788330304, 457.5089649120152
218.5049788330304, 456.53190298225167
220.2275121006212, 460.3005704256252
220.2275121006212, 459.1839282201812
220.2275121006212, 458.0672860147372
220.2275121006212, 456.9506438092932
219.7968787837235, 456.11316215521015
221.08877873441656, 461.4172126310692
221.95004536821193, 460.3005704256252
221.95004536821193, 459.1839282201812
221.95004536821193, 458.34644656609817
222.81131200200736, 461.4172126310692
223.67257863580272, 460.3005704256252
223.67257863580272, 459.1839282201812
224.5338452695981, 461.4172126310692
225.39511190339346, 460.3005704256252
225.39511190339346, 459.3235084958617
226.25637853718882, 461.4172126310692
227.11764517098425, 460.3005704256252
227.11764517098425, 459.1839282201812
227.9789118047796, 462.5338548365132
227.9789118047796, 461.4172126310692
228.9837228775409, 463.65049704195724
228.4095451216773, 460.3005704256252
229.70144507237035, 465.32546035012325
229.27081175547266, 462.2546942851522
230.70625614513165, 466.44210255556726
230.70625614513165, 464.20881814467924
230.13207838926803, 463.3713364905962
232.2852449737565, 467.00042365828926
232.2852449737565, 465.88378145284526
232.2852449737565, 464.76713924740125
232.2852449737565, 463.65049704195724
232.2852449737565, 462.8130153878742
234.00777824134724, 467.00042365828926
234.00777824134724, 466.02336172852574
233.57714492444956, 465.0462997987622
235.8738559479039, 467.00042365828926
235.29967819204035, 466.1629420042063
237.5963892154947, 469.7920291718993
237.45284477652876, 468.3962264150943
237.45284477652876, 467.2795842096503
237.02221145963108, 466.44210255556726
238.31411141032413, 471.4669924800653
239.31892248308543, 472.5836346855093
238.74474472722187, 470.3503502746213
238.74474472722187, 469.2337080691773
240.18018911688085, 474.2585979936753
239.60601136101724, 471.1878319287043
240.8979113117103, 475.93356130184134
240.4672779948126, 472.5836346855093
241.9027223844716, 477.05020350728535
241.75917794550566, 475.09607964775836
241.32854462860797, 473.97943744231435
243.62525565206232, 477.05020350728535
243.48171121309645, 475.79398102616085
245.3477889196531, 482.6334145345054
245.20424448068718, 481.2376117777004
245.20424448068718, 480.1209695722564
245.20424448068718, 479.0043273668124
245.20424448068718, 477.8876851613684
245.20424448068718, 476.7710429559244
245.20424448068718, 475.79398102616085
244.7736111637895, 475.09607964775836
246.4961444313803, 483.1917356372274
246.92677774827797, 482.0750934317834
246.92677774827797, 480.9584512263394
246.92677774827797, 479.84180902089537
246.92677774827797, 478.72516681545136
248.6493110158687, 481.2376117777004
248.6493110158687, 480.1209695722564
248.6493110158687, 479.0043273668124
248.6493110158687, 477.8876851613684
248.6493110158687, 476.7710429559244
248.21867769897102, 476.21272185320237
250.3718442834595, 478.72516681545136
250.3718442834595, 477.60852461000735
250.3718442834595, 476.49188240456334
252.23792199001616, 479.28348791817336
252.09437755105023, 477.8876851613684
252.09437755105023, 476.7710429559244
251.66374423415255, 475.93356130184134
252.9556441848456, 480.9584512263394
253.81691081864096, 482.0750934317834
253.81691081864096, 479.98138929657586
253.38627750174328, 478.72516681545136
253.38627750174328, 477.60852461000735
254.6781774524364, 481.2376117777004
255.53944408623175, 482.6334145345054
256.4007107200271, 483.7500567399494
255.97007740312944, 481.5167723290614
257.4055217927884, 484.8666989453934
256.8313440369248, 482.6334145345054
257.69261067072017, 483.4708961885884
258.9845106214133, 485.4250200481154
258.9845106214133, 484.3083778426714
260.85058832796994, 485.4250200481154
260.27641057210633, 484.3083778426714
262.4295771565948, 488.21662556172544
262.4295771565948, 487.0999833562814
262.4295771565948, 485.9833411508374
261.99894383969706, 485.14585949675444
264.15211042418554, 488.21662556172544
264.15211042418554, 487.0999833562814
264.15211042418554, 485.9833411508374
265.87464369177627, 487.37914390764246
265.87464369177627, 486.40208197787894
265.4440103748786, 485.4250200481154
267.59717695936706, 487.0999833562814
267.59717695936706, 486.26250170219845
268.45844359316243, 488.21662556172544
269.3197102269578, 489.33326776716945
268.8890769100601, 487.0999833562814
270.3245212997191, 490.44990997261345
269.7503435438555, 488.21662556172544
270.6116101776509, 489.0541072158085
272.0470545673099, 491.56655217805746
271.90351012834395, 490.31032969693297
273.6260433959347, 491.8457127294185
273.6260433959347, 490.7290705239745
273.6260433959347, 489.75200859421096
275.3485766635255, 491.56655217805746
275.3485766635255, 490.58949024829394
276.3533877362868, 493.7998365889455
276.20984329732084, 492.4040338321405
276.6404766142185, 491.2873916266965
277.9323765649116, 494.9164787943895
277.9323765649116, 493.7998365889455
277.5017432480139, 492.9623549348625
279.7984542714683, 494.9164787943895
279.2242765156047, 493.7998365889455
281.3774431000931, 494.9164787943895
281.3774431000931, 493.93941686462597
283.0999763676839, 494.9164787943895
283.0999763676839, 493.7998365889455
284.8225096352746, 494.9164787943895
284.8225096352746, 493.7998365889455
284.8225096352746, 492.6831943835015
285.68377626907, 491.56655217805746
285.68377626907, 490.58949024829394
286.5450429028654, 493.5206760375845
286.5450429028654, 492.4040338321405
286.5450429028654, 489.75200859421096
287.54985397562666, 491.00823107533546
288.4111206094221, 494.9164787943895
288.26757617045615, 493.5206760375845
288.26757617045615, 492.4040338321405
287.83694285355847, 489.6124283185305
288.69820948735384, 491.2873916266965
289.9901094380469, 496.0331209998335
289.9901094380469, 494.9164787943895
289.9901094380469, 494.0789971403065
291.8561871446036, 497.1497632052775
291.7126427056377, 495.7539604484725
291.7126427056377, 494.6373182430285
291.7126427056377, 493.5206760375845
291.28200938874, 492.9623549348625
292.57390933943304, 498.8247265134435
293.4351759732284, 497.7080843079995
293.0045426563307, 496.5914421025555
293.0045426563307, 495.4747998971115
293.0045426563307, 494.3581576916675
294.29644260702383, 498.8247265134435
295.3012536797851, 497.8011378251199
296.1625203135805, 501.61633202705355
296.01897587461457, 500.22052927024856
296.01897587461457, 499.10388706480455
296.88024250840994, 503.2912953352196
296.44960919151225, 497.98724485936054
297.88505358117123, 504.4079375406636
297.7415091422053, 502.4538136811366
297.3108758253076, 501.05801092433154
297.3108758253076, 499.94136871888753
299.4640424097961, 504.9662586433856
299.4640424097961, 503.84961643794156
299.4640424097961, 502.87255450817804
300.32530904359146, 502.03507285409506
301.33012011635276, 505.52457974610763
301.1865756773868, 504.1287769893026
301.1865756773868, 503.0121347838586
301.6172089942845, 501.8954925784146
303.0526533839435, 506.0829008488296
302.9091089449776, 504.6870980920246
302.47847562807993, 503.84961643794156
304.63164221256835, 508.87450636243966
304.63164221256835, 507.75786415699565
304.63164221256835, 506.64122195155164
304.63164221256835, 505.52457974610763
304.20100889567067, 504.4079375406636
305.63645328532965, 509.99114856788367
306.35417548015914, 511.6661118760496
305.9235421632614, 508.3161852597176
307.3589865529204, 512.7827540814936
307.2154421139545, 510.82863022196665
306.7848087970568, 509.71198801652264
308.93797538154524, 513.0619146328547
308.93797538154524, 511.94527242741066
308.93797538154524, 510.82863022196665
310.22987533223835, 512.2244329787717
310.66050864913603, 511.1077907733277
310.66050864913603, 509.99114856788367
311.66531972189733, 509.0606133966803
312.38304191672677, 510.27030911924464
313.38785298948807, 508.87450636243966
313.24430855052213, 507.4787036056346
313.24430855052213, 506.3620614001906
314.9668418181129, 510.5494696706056
314.9668418181129, 509.4328274651616
314.9668418181129, 508.3161852597176
314.9668418181129, 507.1995430542736
314.53620850121524, 506.3620614001906
315.9716528908742, 511.6661118760496
316.68937508570366, 509.99114856788367
316.258741768806, 508.87450636243966
317.550641719499, 512.2244329787717
317.550641719499, 511.1077907733277
318.5554527922603, 513.3410751842157
318.41190835329445, 510.27030911924464
319.41671942605575, 511.6661118760496
320.2779860598511, 514.4577173896597
320.1344416208852, 513.0619146328547
321.1392526936465, 511.75916539316995
320.56507493778287, 510.82863022196665
322.00051932744185, 515.5743595951037
321.8569748884759, 514.1785568382986
321.8569748884759, 513.0619146328547
322.28760820537366, 511.94527242741066
323.5795081560667, 516.1326806978257
323.5795081560667, 515.0160384923817
323.5795081560667, 513.8993962869376
323.148874839169, 513.0619146328547
325.4455858626234, 516.6910018005477
325.30204142365744, 515.2951990437427
325.30204142365744, 514.3181371139792
324.87140810675976, 513.6202357355767
327.02457469124823, 517.2493229032697
327.02457469124823, 516.1326806978257
327.02457469124823, 515.0160384923817
328.8906523978049, 517.8076440059917
328.74710795883897, 516.4118412491866
328.3164746419413, 515.5743595951037
328.3164746419413, 514.7368779410207
329.60837459263433, 519.4826073141577
330.46964122642976, 520.5992495196017
330.46964122642976, 518.3659651087137
330.46964122642976, 517.5284834546308
331.3309078602251, 519.4826073141577
331.7615411771228, 520.5992495196017
332.1921744940205, 518.3659651087137
332.1921744940205, 517.2493229032697
332.1921744940205, 516.1326806978257
332.1921744940205, 515.2951990437427
332.6228078109182, 519.4826073141577
334.05825220057716, 517.2493229032697
333.9147077616113, 515.8535201464647
333.48407444471354, 515.2951990437427
334.77597439540665, 518.9242862114357
335.637241029202, 521.1575706223238
335.637241029202, 520.0409284168798
335.637241029202, 517.8076440059917
335.20660771230433, 516.6910018005477
335.20660771230433, 515.8535201464647
336.4985076629974, 522.2742128277678
336.0678743460997, 518.9242862114357
337.35977429679275, 521.1575706223238
336.92914097989507, 520.3200889682407
338.2210409305882, 522.2742128277678
339.2258520033494, 523.3908550332118
339.2258520033494, 521.2506241394441
338.65167424748586, 520.3200889682407
340.8048408319743, 523.9491761359337
340.8048408319743, 522.9721142061702
342.52737409956507, 524.5074972386558
342.52737409956507, 523.6700155845728
344.2499073671558, 525.0658183413777
344.2499073671558, 523.9491761359337
345.9724406347466, 524.2283366872948
345.9724406347466, 523.2512747575313
347.6949739023373, 523.9491761359337
347.6949739023373, 522.8325339304897
348.5562405361327, 521.9950522764068
349.56105160889393, 525.0658183413777
349.41750716992806, 523.6700155845728
349.41750716992806, 522.6929536548092
351.14004043751885, 526.7407816495438
351.14004043751885, 525.6241394440998
350.70940712062117, 524.7866577900168
352.0013070713142, 530.0907082658758
352.0013070713142, 528.9740660604318
352.0013070713142, 527.8574238549878
353.00611814407546, 531.2073504713198
352.4319403882119, 526.7407816495438
352.4319403882119, 525.9032999954608
353.723840338905, 529.5323871631538
353.723840338905, 528.4157449577098
354.1544736558027, 531.7656715740418
354.5851069727004, 530.6490293685978
355.44637360649574, 529.5323871631538
355.44637360649574, 528.4157449577098
355.44637360649574, 527.4386830279462
357.1689068740865, 529.5323871631538
357.1689068740865, 528.4157449577098
357.1689068740865, 527.5782633036267
359.03498458064314, 531.2073504713198
358.89144014167726, 529.8115477145147
358.89144014167726, 528.6949055090708
358.89144014167726, 527.7178435793073
358.4608068247796, 527.0199422009048
360.613973409268, 531.7656715740418
360.613973409268, 530.6490293685978
360.613973409268, 529.5323871631538
360.613973409268, 528.5553252333902
362.4800511158246, 532.8823137794858
362.3365066768588, 531.4865110226808
362.3365066768588, 530.3698688172368
362.3365066768588, 529.3928068874733
361.9058733599611, 528.4157449577098
364.0590399444495, 533.9989559849298
364.0590399444495, 532.8823137794858
365.06385101721077, 535.1155981903738
365.92511765100613, 536.7905614985399
365.3509398951426, 533.4406348822079
366.212206528938, 535.1155981903738
366.212206528938, 534.2781165362908
367.50410647963105, 537.9072037039839
367.50410647963105, 536.7905614985399
367.50410647963105, 535.9530798444569
368.3653731134264, 540.1404881148719
368.3653731134264, 539.0238459094279
369.37018418618766, 541.2571303203159
368.7960064303241, 537.9072037039839
368.7960064303241, 537.0697220499009
370.0879063810172, 540.1404881148719
370.9491730148126, 541.2571303203159
371.9539840875738, 540.3265951491126
372.8152507213692, 541.8154514230379
373.53297291619873, 540.1404881148719
373.53297291619873, 539.1634261851084
374.53778398896, 542.3737725257599
374.3942395499941, 540.9779697689548
375.39905062275534, 539.6752205292703
374.8248728668918, 538.7446853580668
376.11677281758483, 543.2112541798429
376.11677281758483, 542.094611974399
376.11677281758483, 541.1175500446354
377.98285052414144, 543.4904147312039
377.8393060851756, 542.094611974399
377.8393060851756, 541.1175500446354
379.70538379173223, 543.4904147312039
379.56183935276636, 542.2341922500794
381.2843726203571, 544.0487358339259
381.2843726203571, 543.0716739041625
383.0069058879479, 544.0487358339259
383.0069058879479, 543.2112541798429
383.86817252174325, 545.1653780393699
384.8729835945045, 546.2820202448139
384.7294391555386, 544.327896385287
384.29880583864093, 543.2112541798429
386.4519724231294, 546.561180796175
386.4519724231294, 545.4445385907309
386.0213391062317, 544.8862174880089
388.17450569072014, 546.2820202448139
388.17450569072014, 545.3049583150505
390.04058339727675, 546.2820202448139
389.89703895831093, 545.1653780393699
390.9018500310722, 547.95698355298
391.61957222590166, 546.4216005204944
391.188938909004, 545.4445385907309
392.48083885969703, 548.5153046557019
392.48083885969703, 547.3986624502579
393.3421054934924, 546.840341347536
394.2033721272878, 549.073625758424
394.2033721272878, 548.0965638286605
395.20818320004906, 550.190267963868
395.92590539487855, 548.794465207063
396.7871720286739, 550.74858906659
396.7871720286739, 549.6319468611459
397.64843866246935, 548.794465207063
398.5097052962647, 550.74858906659
398.5097052962647, 549.6319468611459
398.9403386131624, 548.794465207063
400.3757830028213, 550.74858906659
400.23223856385545, 549.4923665854654
401.0935051976508, 552.423552374756
401.95477183144624, 551.306910169312
401.95477183144624, 550.469428515229
402.8160384652416, 552.1443918233949
403.67730509903697, 550.74858906659
403.67730509903697, 549.6319468611459
403.67730509903697, 548.5153046557019
404.53857173283234, 551.865231272034
404.53857173283234, 547.6778230016189
405.39983836662776, 550.74858906659
405.39983836662776, 549.6319468611459
405.39983836662776, 548.6548849313824
406.404649439389, 551.9582847891543
408.12718270697974, 554.098515682922
407.98363826801386, 552.702712926117
407.5530049511162, 551.865231272034
409.70617153560465, 555.215157888366
409.70617153560465, 554.098515682922
409.70617153560465, 552.981873477478
409.70617153560465, 551.865231272034
410.5674381694, 551.1673298936315
411.57224924216126, 555.773478991088
411.4287048031954, 554.377676234283
411.4287048031954, 553.261034028839
411.4287048031954, 552.2839720990755
412.43351587595663, 557.448442299254
413.1512380707861, 555.9130592667685
414.01250470458154, 558.0067634019761
414.01250470458154, 556.890121196532
415.7350379721723, 558.0067634019761
415.7350379721723, 556.890121196532
417.45757123976307, 558.0067634019761
417.45757123976307, 556.890121196532
417.02693792286533, 556.052639542449
418.4623823125243, 560.2400478128641
418.31883787355844, 558.844245056059
419.18010450735375, 561.91501112103
418.74947119045606, 557.448442299254
420.0413711411492, 563.031653326474
420.0413711411492, 560.798368915586
419.61073782425154, 559.681726710142
420.9026377749446, 561.91501112103
421.76390440873996, 562.7524927751131
421.9074488477058, 560.798368915586
421.76390440873996, 559.402566158781
423.4864376763307, 563.031653326474
423.4864376763307, 561.91501112103
423.4864376763307, 560.798368915586
423.4864376763307, 559.681726710142
423.055804359433, 558.844245056059
424.34770431012606, 565.2649377373621
424.34770431012606, 564.148295531918
424.77833762702375, 563.031653326474
424.77833762702375, 561.91501112103
426.0702375777168, 564.7066166346401
426.0702375777168, 563.8691349805571
427.93631528427346, 565.2649377373621
427.36213752840996, 564.148295531918
429.5153041128984, 565.8232588400841
429.5153041128984, 564.7066166346401
429.5153041128984, 563.7295547048766
431.2378373804891, 564.7066166346401
431.2378373804891, 563.5899744291961
432.96037064807985, 564.7066166346401
432.96037064807985, 563.5899744291961
432.96037064807985, 562.6129124994326
433.8216372818752, 561.6358505696691
434.6829039156706, 564.7066166346401
434.6829039156706, 563.5899744291961
434.6829039156706, 562.4733322237521
435.6877149884319, 565.8232588400841
435.54417054946606, 561.91501112103
436.54898162222725, 564.148295531918
436.4054371832614, 562.7524927751131
437.2667038170568, 565.8232588400841
438.271514889818, 564.7066166346401
438.12797045085216, 563.310813877835
437.6973371339545, 562.4733322237521
438.9892370846475, 566.3815799428061
439.9940481574087, 567.4982221482501
439.8505037184429, 565.544098288723
439.4198704015452, 564.148295531918
441.5730369860336, 568.0565432509721
441.5730369860336, 566.9399010455281
441.5730369860336, 566.1024193914451
442.5778480587949, 569.1731854564161
443.2955702536245, 567.6378024239307
444.15683688741984, 569.4523460077771
444.15683688741984, 568.3357038023331
445.0181035212152, 567.0794813212086
445.8793701550106, 568.0565432509721
446.88418122777176, 567.0329545626485
446.31000347190826, 566.1024193914451
447.6019034226013, 570.8481487645821
447.6019034226013, 569.7315065591381
447.6019034226013, 568.6148643536941
448.4631700563967, 571.9647909700261
448.032536739499, 567.777382699611
449.467981129158, 570.9412022817025
448.89380337329436, 570.0106671104991
450.1857033239874, 572.5231120727482
451.0469699577829, 573.6397542781922
450.6163366408851, 571.4064698673042
451.90823659157826, 572.8022726241092
452.7695032253736, 574.1980753809141
453.630769859169, 573.5001740025117
454.49203649296436, 574.7563964836362
455.3533031267597, 573.6397542781922
455.3533031267597, 572.5231120727482
455.3533031267597, 571.5460501429847
455.7839364436574, 574.7563964836362
456.2145697605551, 570.2898276618602
456.2145697605551, 569.1731854564161
457.07583639435046, 573.3605937268312
457.07583639435046, 572.2439515213871
457.07583639435046, 571.1273093159432
457.50646971124814, 569.7315065591381
458.7983696619412, 573.0814331754702
458.7983696619412, 571.9647909700261
458.7983696619412, 570.9877290402626
460.09026961263436, 573.0814331754702
460.52090292953204, 571.9647909700261
460.52090292953204, 570.8481487645821
460.52090292953204, 569.8710868348187
462.2434361971228, 572.5231120727482
462.2434361971228, 571.4064698673042
462.2434361971228, 570.4294079375406
461.8128028802251, 569.4523460077771
463.24824726988396, 574.7563964836362
463.10470283091814, 573.3605937268312
463.9659694647135, 576.4313597918022
463.5353361478158, 572.2439515213871
464.8272360985089, 575.3147175863583
464.8272360985089, 574.3376556565947
465.68850273230424, 576.4313597918022
466.5497693660996, 575.3147175863583
466.5497693660996, 574.1980753809141
467.4110359998951, 576.1521992404412
467.5545804388609, 573.1744866925906
468.27230263369046, 574.7563964836362
469.27711370645164, 576.9896808945242
469.1335692674858, 575.5938781377192
468.70293595058814, 573.9189148295532
469.9948359012812, 578.6646442026902
470.9996469740424, 580.8979286135782
470.85610253507656, 579.5021258567732
470.85610253507656, 577.8271625486072
470.4254692181789, 576.7105203431632
472.1480024857696, 580.8979286135782
472.5786358026673, 579.7812864081343
472.5786358026673, 578.8042244783708
474.301169070258, 579.7812864081343
474.301169070258, 578.6646442026902
473.87053575336034, 577.8271625486072
476.0237023378489, 580.3396075108562
476.0237023378489, 579.3625455810927
477.8897800444054, 580.8979286135782
477.3156022885419, 579.7812864081343
479.46876887303034, 581.1770891649393
479.03813555613266, 580.6187680622172
480.3300355068257, 579.7812864081343
481.1913021406211, 580.6187680622172
481.334846579587, 578.8507512369308
482.9138354082119, 580.3396075108562
482.9138354082119, 579.2229653054122
482.9138354082119, 578.1063230999682
482.9138354082119, 576.9896808945242
483.7751020420073, 575.8730386890802
483.7751020420073, 574.7563964836362
484.7799131147685, 578.1063230999682
484.63636867580266, 576.7105203431632
485.06700199270034, 575.3147175863583
485.06700199270034, 574.4772359322752
486.5024463823592, 580.3396075108562
486.3589019433934, 578.9438047540513
485.9282686264957, 578.1063230999682
485.9282686264957, 576.9896808945242
488.22497964995006, 581.4562497163002
488.0814352109841, 580.2000272351758
487.65080189408644, 579.5021258567732
489.80396847857486, 583.6895341271883
489.80396847857486, 582.5728919217443
489.80396847857486, 581.4562497163002
489.3733351616772, 580.6187680622172
491.5265017461657, 583.6895341271883
491.5265017461657, 582.5728919217443
491.5265017461657, 581.4562497163002
493.24903501375644, 584.2478552299103
493.24903501375644, 583.1312130244662
493.24903501375644, 582.0145708190223
492.81840169685876, 581.1770891649393
494.2538460865176, 585.3644974353542
495.115112720313, 583.6895341271883
494.9715682813472, 582.4333116460638
495.83283491514254, 585.0853368839933
496.6941015489379, 583.6895341271883
496.2634682320402, 582.8520524731052
497.5553681827333, 584.8061763326323
498.41663481652864, 585.9228185380763
497.98600149963096, 583.9686946785492
499.2779014503241, 587.0394607435203
499.2779014503241, 584.9457566083128
500.1391680841195, 588.1561029489643
500.1391680841195, 585.9228185380763
501.1439791568807, 587.0394607435203
501.8617013517102, 585.6436579867153
502.8665124244714, 587.5977818462422
502.7229679855056, 586.2019790894373
504.58904569206226, 588.7144240516864
504.4455012530963, 587.4582015705618
504.01486793619864, 586.4811396407983
506.311578959653, 590.9477084625744
506.16803452068706, 589.5519057057693
505.7374012037894, 588.7144240516864
505.7374012037894, 587.8769423976033
507.17284559344836, 592.6226717707403
507.4599344713802, 590.9477084625744
508.7518344220733, 593.1809928734624
508.7518344220733, 592.2039309436989
510.474367689664, 593.7393139761843
510.474367689664, 592.6226717707403
510.474367689664, 591.7851901166573
511.4791787624252, 594.8559561816284
511.76626764035706, 593.1809928734624
513.05816759105, 595.4142772843504
513.05816759105, 594.4372153545869
513.9194342248454, 596.5309194897943
514.9242452976068, 597.6475616952384
514.3500675417431, 595.4142772843504
515.6419674924364, 599.3225250034044
515.2113341755387, 596.2517589384333
516.6467785651976, 598.2989363150807
516.0726008093341, 597.3684011438773
517.3645007600271, 599.6016855547654
518.3693118327883, 598.2058827979604
518.2257673938225, 596.8100800411554
518.2257673938225, 595.6934378357114
518.2257673938225, 594.5767956302674
519.0870340276178, 593.5997337005039
520.091845100379, 598.2058827979604
519.9483006614132, 596.8100800411554
519.9483006614132, 595.6934378357114
519.9483006614132, 594.5767956302674
520.3789339783109, 593.4601534248234
521.670833929004, 598.7642039006823
521.670833929004, 597.6475616952384
521.670833929004, 596.5309194897943
521.670833929004, 595.5538575600308
521.2402006121063, 594.2976350789063
522.962733879697, 597.6475616952384
523.3933671965947, 596.5309194897943
523.3933671965947, 595.5538575600308
524.3981782693559, 594.2976350789063
525.1159004641854, 595.9725983870724
525.1159004641854, 592.9018323221013
526.1207115369466, 594.8559561816284
525.9771670979808, 593.5997337005039
526.981978170742, 596.5309194897943
527.6997003655715, 595.1351167329893
528.5609669993669, 599.3225250034044
528.5609669993669, 598.2058827979604
528.5609669993669, 597.0892405925164
528.5609669993669, 595.9725983870724
530.2835002669576, 599.8808461061265
530.2835002669576, 598.7642039006823
529.8528669500599, 597.9267222465994
532.0060335345486, 600.4391672088484
532.0060335345486, 599.3225250034044
533.8721112411051, 600.4391672088484
533.7285668021393, 599.1829447277239
534.7333778749005, 602.1141305170145
535.5946445086959, 600.5322207259687
536.3123667035254, 603.2307727224584
536.3123667035254, 602.1141305170145
537.1736333373208, 604.3474149279025
537.1736333373208, 600.9974883115704
536.7430000204231, 600.1600066574874
538.0348999711161, 605.4640571333464
538.0348999711161, 603.2307727224584
538.0348999711161, 602.1141305170145
538.8961666049115, 604.3474149279025
538.8961666049115, 600.9974883115704
538.8961666049115, 599.8808461061265
539.3267999218092, 603.2307727224584
539.3267999218092, 602.1141305170145
539.7574332387069, 598.7642039006823
539.7574332387069, 597.6475616952384
540.7622443114681, 600.9974883115704
540.6186998725022, 599.6016855547654
541.4799665062976, 598.4850433493214
541.0493331893999, 597.3684011438773
542.341233140093, 602.1141305170145
542.341233140093, 600.9974883115704
542.341233140093, 599.8808461061265
543.3460442128544, 598.8572574178028
544.2073108466498, 602.6724516197364
544.0637664076837, 601.2766488629314
544.0637664076837, 600.1600066574874
545.0685774804451, 604.3474149279025
545.9298441142405, 606.0223782360684
545.3556663583768, 602.6724516197364
545.3556663583768, 601.5558094142924
546.7911107480359, 607.6973415442344
546.2169329921721, 604.3474149279025
547.6523773818312, 606.0223782360684
547.5088329428654, 604.9057360306244
548.3700995766608, 607.6973415442344
549.2313662104561, 606.5806993387905
549.2313662104561, 605.4640571333464
549.2313662104561, 604.3474149279025
550.2361772832173, 607.6973415442344
550.9538994780469, 606.0223782360684
550.9538994780469, 605.1848965819854
551.3845327949446, 608.2556626469565
551.8151661118422, 607.1390204415125
552.8199771846034, 606.0223782360684
552.2457994287399, 605.1848965819854
554.3989660132283, 606.5806993387905
554.3989660132283, 605.4640571333464
554.3989660132283, 604.6265754792635
556.2650437197849, 606.0223782360684
556.1214992808191, 604.6265754792635
555.6908659639214, 604.0682543765414
557.9875769873756, 608.2556626469565
557.8440325484098, 606.8598598901515
557.8440325484098, 605.882797960388
557.4133992315121, 604.9057360306244
559.5665658160005, 608.8139837496785
559.5665658160005, 607.6973415442344
559.5665658160005, 606.8598598901515
561.2890990835913, 608.8139837496785
561.2890990835913, 607.6973415442344
561.2890990835913, 606.5806993387905
561.2890990835913, 605.603637409027
562.1503657173866, 604.6265754792635
563.1551767901481, 606.5806993387905
563.0116323511822, 605.3244768576659
564.8777100577388, 608.8139837496785
564.734165618773, 607.4181809928734
564.734165618773, 606.4411190631099
564.3035323018753, 605.7432176847075
565.7389766915342, 610.4889470578445
566.4566988863637, 612.1639103660104
566.026065569466, 608.8139837496785
566.026065569466, 607.9765020955955
567.4615099591249, 613.2805525714546
566.8873322032614, 611.0472681605665
566.8873322032614, 610.2097865064835
568.1792321539544, 612.0243300903301
569.0404987877498, 614.3971947768985
569.0404987877498, 613.2805525714546
569.9017654215452, 615.5138369823426
569.4711321046475, 612.4430709173715
570.7630320553405, 614.5367750525791
570.3323987384429, 613.5597131228155
571.7678431281017, 616.6304791877865
571.6242986891359, 615.2346764309815
573.3468319567266, 616.3513186364255
573.3468319567266, 615.2346764309815
574.3516430294878, 614.0249807084172
574.6387319074197, 615.5138369823426
575.9306318581127, 614.1180342255375
575.9306318581127, 613.0013920200935
577.7967095646695, 613.8388736741765
577.2225318088058, 612.7222314687325
579.3756983932944, 614.9555158796205
579.3756983932944, 613.8388736741765
579.3756983932944, 612.861811744413
580.3805094660556, 611.6055892632885
580.2369650270898, 610.4889470578445
581.0982316608852, 614.1180342255375
581.0982316608852, 613.0013920200935
581.9594982946805, 611.6055892632885
581.9594982946805, 610.4889470578445
582.8207649284759, 613.8388736741765
582.8207649284759, 612.7222314687325
583.2513982453736, 611.6055892632885
584.6868426350325, 613.8388736741765
584.112664879169, 613.0013920200935
586.2658314636574, 614.9555158796205
586.2658314636574, 613.978453949857
587.2706425364186, 616.0721580850645
587.5577314143504, 614.6763553282595
588.8496313650435, 616.6304791877865
588.8496313650435, 615.5138369823426
590.5721646326342, 617.1888002905085
590.5721646326342, 616.0721580850645
590.5721646326342, 615.2346764309815
592.294697900225, 616.6304791877865
592.294697900225, 615.5138369823426
592.294697900225, 614.5367750525791
593.1559645340203, 613.2805525714546
593.1559645340203, 612.1639103660104
594.0172311678159, 616.3513186364255
594.0172311678159, 615.2346764309815
594.0172311678159, 614.1180342255375
594.1607756067817, 611.1403216776869
594.8784978016113, 612.7222314687325
595.7397644354066, 616.0721580850645
595.7397644354066, 614.9555158796205
595.309131118509, 613.8388736741765
595.309131118509, 611.8847498146495
596.601031069202, 617.1888002905085
597.6058421419632, 618.3054424959525
597.6058421419632, 616.0721580850645
598.3235643367927, 614.6763553282595
599.1848309705881, 618.8637635986745
599.1848309705881, 617.7471213932306
599.1848309705881, 616.6304791877865
599.1848309705881, 615.5138369823426
599.6154642874858, 614.6763553282595
600.9073642381788, 619.9804058041186
600.9073642381788, 618.8637635986745
600.9073642381788, 617.7471213932306
600.9073642381788, 616.7700594634671
600.4767309212812, 615.5138369823426
601.91217531094, 621.0970480095625
602.6298975057696, 622.7720113177286
602.1992641888719, 619.4220847013966
603.491164139565, 621.9345296636455
603.0605308226673, 620.5387269068406
604.3524307733603, 623.3303324204505
605.3572418461215, 624.4469746258947
605.3572418461215, 622.2136902150066
606.9362306747464, 624.7261351772556
606.9362306747464, 623.6094929718116
606.9362306747464, 622.4928507663676
606.9362306747464, 621.3762085609236
606.9362306747464, 620.3991466311601
608.6587639423371, 624.1678140745336
608.6587639423371, 623.0511718690896
608.6587639423371, 621.9345296636455
608.6587639423371, 620.8178874582015
610.3812972099281, 622.4928507663676
610.3812972099281, 621.3762085609236
610.3812972099281, 620.2595663554796
610.3812972099281, 619.1429241500356
610.3812972099281, 618.0262819445916
609.9506638930304, 617.4679608418695
612.2473749164847, 623.8886535231726
612.1038304775188, 622.4928507663676
612.1038304775188, 621.3762085609236
612.1038304775188, 620.3991466311601
611.6731971606212, 619.4220847013966
611.6731971606212, 618.3054424959525
611.6731971606212, 617.4679608418695
613.8263637451096, 624.1678140745336
613.8263637451096, 623.0511718690896
613.3957304282119, 622.4928507663676
615.6924414516661, 624.4469746258947
615.1182636958026, 623.3303324204505
617.4149747192569, 625.0052957286166
616.8407969633934, 624.1678140745336
619.1375079868476, 627.2385801395046
618.9939635478818, 625.8427773826996
618.9939635478818, 624.7261351772556
618.5633302309841, 624.1678140745336
620.7164968154725, 627.7969012422267
620.7164968154725, 626.8198393124632
620.2858634985748, 625.8427773826996
622.5825745220291, 627.7969012422267
622.4390300830632, 626.5406787611021
624.30510778962, 631.7051489612807
624.161563350654, 630.3093462044757
624.161563350654, 629.1927039990317
624.161563350654, 628.2156420692681
623.7309300337563, 627.2385801395046
623.7309300337563, 626.4010984854216
625.8840966182449, 631.9843095126416
625.8840966182449, 630.8676673071976
625.453463301347, 630.3093462044757
627.6066298858357, 631.1468278585587
627.6066298858357, 630.1697659287952
629.4727075923922, 630.5885067558366
628.8985298365287, 629.7510251017536
630.1904297872218, 632.2634700640027
631.0516964210171, 631.4259884099197
630.6210631041195, 630.3093462044757
631.9129630548125, 632.8217911667247
632.7742296886079, 631.7051489612807
632.7742296886079, 630.7280870315171
633.6354963224032, 632.5426306153637
633.7790407613691, 629.4718645503926
633.2048630055056, 628.6343828963096
634.4967629561986, 630.8676673071976
635.358029589994, 629.6114448260731
636.2192962237893, 631.7051489612807
636.2192962237893, 630.5885067558366
637.2241072965505, 635.0550755776127
637.0805628575847, 633.6592728208077
637.0805628575847, 632.5426306153637
637.5111961744824, 631.4259884099197
638.8030961251754, 635.3342361289737
638.8030961251754, 634.3571741992102
638.3724628082778, 633.6592728208077
640.5256293927662, 635.0550755776127
640.5256293927662, 634.2175939235296
641.5304404655276, 636.1717177830567
642.2481626603571, 634.7759150262517
643.1094292941525, 636.7300388857788
643.1094292941525, 635.6133966803347
643.9706959279479, 634.7759150262517
644.8319625617432, 636.7300388857788
644.8319625617432, 635.6133966803347
645.2625958786409, 634.7759150262517
646.6980402682998, 636.7300388857788
646.1238625124363, 635.6133966803347
648.2770290969247, 638.9633232966668
648.2770290969247, 637.8466810912228
648.2770290969247, 636.7300388857788
649.9995623645154, 638.6841627453057
649.9995623645154, 637.5675205398617
649.9995623645154, 636.4508783344177
651.7220956321062, 637.8466810912228
651.7220956321062, 636.7300388857788
651.7220956321062, 635.7529769560152
653.5881733386627, 637.2883599885007
653.4446288996969, 635.8925572316957
653.4446288996969, 634.9154953019322
655.3107066062537, 638.4050021939447
655.1671621672876, 637.1487797128202
654.73652885039, 636.1717177830567
654.73652885039, 635.3342361289737
657.0332398738444, 638.9633232966668
656.8896954348784, 637.7071008155422
658.7557731414352, 639.5216443993887
658.6122287024693, 638.1258416425837
658.1815953855717, 637.5675205398617
660.4783064090259, 640.6382866048327
660.3347619700601, 639.3820641237082
659.9041286531624, 638.4050021939447
662.0572952376508, 641.4757682589158
662.0572952376508, 640.3591260534718
662.0572952376508, 639.2424838480277
663.7798285052415, 640.0799655021108
663.7798285052415, 638.9633232966668
665.6459062117981, 641.1966077075548
665.5023617728323, 639.9403852264302
665.0717284559346, 639.2424838480277
666.3636284066276, 642.8715710157207
667.224895040423, 641.7549288102767
666.7942617235253, 640.6382866048327
668.0861616742184, 642.5924104643598
669.0909727469796, 641.1966077075548
669.8086949418091, 642.8715710157207
670.6699615756045, 643.9882132211648
670.6699615756045, 641.7549288102767
670.6699615756045, 640.7778668805132
671.5312282093998, 642.8715710157207
672.3924948431952, 643.7090526698038
672.3924948431952, 642.0340893616377
674.258572549752, 643.4298921184428
674.1150281107862, 642.1736696373182
675.8375613783769, 644.5465343238868
675.8375613783769, 643.4298921184428
675.8375613783769, 642.3132499129988
677.5600946459676, 644.5465343238868
677.5600946459676, 643.4298921184428
677.5600946459676, 642.3132499129988
678.5649057187288, 641.2896612246751
678.8519945966607, 643.9882132211648
679.2826279135584, 642.8715710157207
680.1438945473537, 641.7549288102767
679.713261230456, 640.9174471561937
681.0051611811491, 642.5924104643598
681.8664278149445, 641.3361879832353
682.7276944487398, 642.3132499129988
683.5889610825352, 641.1966077075548
684.5937721552964, 642.3132499129988
685.4550387890918, 640.6382866048327
685.3114943501259, 639.2424838480277
684.8808610332283, 638.6841627453057
686.3163054228871, 643.4298921184428
686.1727609839213, 642.0340893616377
687.1775720566827, 645.1048554266088
686.603394300819, 640.6382866048327
686.603394300819, 639.5216443993887
687.895294251512, 643.5694723941233
688.7565608853074, 645.3840159779697
688.7565608853074, 644.2673737725257
689.7613719580688, 642.8715710157207
690.0484608360007, 644.5465343238868
690.4790941528984, 641.1966077075548
690.4790941528984, 640.2195457777913
691.4839052256596, 643.4298921184428
691.3403607866937, 642.0340893616377
691.3403607866937, 639.3820641237082
692.2016274204891, 640.6382866048327
693.0628940542845, 646.2214976320528
693.0628940542845, 645.1048554266088
693.0628940542845, 643.9882132211648
693.0628940542845, 642.8715710157207
692.6322607373868, 641.7549288102767
692.6322607373868, 639.8008049507497
694.7854273218752, 645.9423370806918
694.7854273218752, 644.8256948752478
694.3547940049775, 644.2673737725257
696.6515050284318, 645.6631765293308
696.5079605894659, 644.4069540482062
697.3692272232613, 647.3381398374968
698.3740382960225, 646.2214976320528
698.2304938570567, 644.8256948752478
698.2304938570567, 643.8486329454843
699.2353049298179, 649.0131031456629
699.091760490852, 647.6173003888578
699.5223938077497, 646.2214976320528
699.5223938077497, 645.1048554266088
699.5223938077497, 644.2673737725257
700.9578381974086, 651.8047086592728
700.8142937584428, 650.4089059024678
700.8142937584428, 649.2922636970238
700.8142937584428, 648.1756214915798
700.8142937584428, 647.1985595618163
702.1061937091358, 652.3630297619949
702.5368270260335, 651.2463875565509
702.5368270260335, 650.1297453511069
702.5368270260335, 649.1526834213433
704.2593602936242, 651.2463875565509
704.2593602936242, 650.1297453511069
704.2593602936242, 649.1526834213433
705.1206269274196, 648.3152017672603
705.5512602443175, 650.6880664538288
705.9818935612152, 649.5714242483848
705.9818935612152, 647.3381398374968
706.8431601950106, 648.4547820429408
706.8431601950106, 646.5006581834137
707.7044268288059, 649.5714242483848
707.7044268288059, 647.4777201131773
708.7092379015671, 650.6880664538288
708.1350601457036, 648.4547820429408
708.996326779499, 649.2922636970238
710.4317711691579, 652.3630297619949
710.288226730192, 651.1068072808703
709.8575934132944, 650.4089059024678
712.0107599977828, 652.9213508647168
712.0107599977828, 652.0838692106338
713.7332932653735, 652.9213508647168
713.7332932653735, 651.8047086592728
713.7332932653735, 650.6880664538288
713.7332932653735, 649.5714242483848
714.5945598991689, 648.8735228699823
715.4558265329642, 654.5963141728829
715.4558265329642, 653.4796719674389
715.4558265329642, 652.3630297619949
715.4558265329642, 651.2463875565509
715.4558265329642, 650.1297453511069
716.4606376057254, 655.7129563783269
717.3219042395208, 654.0379930701608
717.178359800555, 652.7817705890363
718.0396264343503, 655.4337958269658
718.9008930681457, 654.0379930701608
718.9008930681457, 652.9213508647168
719.3315263850434, 655.1546352756048
719.7621597019411, 651.8047086592728
720.7669707747025, 654.0379930701608
720.6234263357364, 652.6421903133559
720.6234263357364, 650.9672270051898
722.3459596033274, 655.1546352756048
722.3459596033274, 654.0379930701608
722.3459596033274, 652.9213508647168
722.3459596033274, 651.9442889349533
724.0684928709181, 654.5963141728829
724.0684928709181, 653.4796719674389
724.0684928709181, 652.5026100376754
725.9345705774747, 655.1546352756048
725.7910261385089, 653.7588325187999
725.3603928216112, 653.2005114160778
727.5135594060996, 656.8295985837709
727.5135594060996, 655.7129563783269
727.5135594060996, 654.5963141728829
727.0829260892019, 653.4796719674389
729.2360926736903, 656.5504380324098
729.2360926736903, 655.4337958269658
730.9586259412811, 655.7129563783269
730.9586259412811, 654.8754747242439
732.6811592088718, 656.2712774810489
732.2505258919741, 655.4337958269658
733.685970281633, 658.5045618919369
733.5424258426672, 657.1087591351319
734.4036924764625, 661.296167405547
734.4036924764625, 660.179525200103
733.9730591595649, 655.9921169296879
735.2649591102579, 662.412809610991
734.8343257933602, 659.0628829946589
734.8343257933602, 657.9462407892149
734.8343257933602, 657.1087591351319
736.2697701830193, 661.296167405547
736.1262257440533, 659.9003646487419
737.8487590116442, 660.4586857514639
737.8487590116442, 659.3420435460199
737.4181256947465, 658.7837224432978
739.7148367182008, 660.179525200103
739.571292279235, 658.9233027189784
741.2938255468257, 660.7378463028249
741.2938255468257, 659.7607843730614
743.0163588144164, 660.7378463028249
743.0163588144164, 659.6212040973809
743.8776254482118, 658.5045618919369
744.7388920820072, 660.7378463028249
744.7388920820072, 659.6212040973809
745.6001587158025, 658.6441421676174
746.4614253495979, 662.9711307137129
746.4614253495979, 661.8544885082689
746.4614253495979, 660.7378463028249
746.4614253495979, 659.7607843730614
747.3226919833933, 664.0877729191569
748.1839586171886, 662.9711307137129
749.045225250984, 664.0877729191569
749.045225250984, 661.9940687839494
749.9064918847794, 662.9711307137129
749.9064918847794, 660.8774265785054
750.9113029575408, 661.8544885082689
751.6290251523701, 660.179525200103
752.4902917861655, 662.412809610991
752.4902917861655, 661.296167405547
752.4902917861655, 659.2024632703394
753.4951028589269, 660.179525200103
753.4951028589269, 658.0392943063353
754.3563694927223, 661.8544885082689
755.0740916875518, 660.3191054757834
754.6434583706541, 659.0628829946589
755.9353583213472, 662.412809610991
755.9353583213472, 661.296167405547
756.7966249551425, 660.3191054757834
757.8014360279037, 662.412809610991
757.6578915889379, 661.0170068541859
758.0885249058356, 659.9003646487419
759.3804248565286, 662.6919701623519
759.3804248565286, 661.5753279569079
759.3804248565286, 660.4586857514639
760.6723248072217, 661.8544885082689
761.1029581241194, 660.4586857514639
761.1029581241194, 659.3420435460199
761.1029581241194, 658.2254013405759
762.8254913917101, 659.6212040973809
762.8254913917101, 658.5045618919369
763.8303024644713, 660.7378463028249
763.6867580255055, 657.9462407892149
764.5480246593008, 659.0628829946589
765.4092912930962, 661.0170068541859
765.4092912930962, 659.9003646487419
765.4092912930962, 658.3649816162564
767.1318245606869, 660.179525200103
767.1318245606869, 659.2024632703394
768.9979022672437, 661.8544885082689
768.8543578282779, 660.4586857514639
768.42372451138, 659.6212040973809
770.7204355348345, 662.412809610991
770.5768910958686, 661.0170068541859
770.5768910958686, 660.0399449244223
770.146257778971, 659.3420435460199
772.2994243634594, 662.6919701623519
772.2994243634594, 661.5753279569079
772.2994243634594, 660.5982660271444
774.0219576310501, 661.296167405547
774.0219576310501, 660.179525200103
774.4525909479478, 659.3420435460199
775.7444908986408, 661.296167405547
775.7444908986408, 660.179525200103
776.6057575324362, 662.412809610991
777.6105686051974, 663.529451816435
777.4670241662316, 661.5753279569079
777.0363908493339, 660.179525200103
779.3331018727881, 664.646094021879
779.1895574338223, 663.2502912650739
778.7589241169246, 662.6919701623519
780.0508240676177, 666.3210573300449
780.912090701413, 667.437699535489
780.4814573845154, 665.2044151246009
780.4814573845154, 664.0877729191569
780.4814573845154, 663.2502912650739
781.7733573352084, 669.670983946377
781.7733573352084, 668.554341740933
781.7733573352084, 666.3210573300449
782.6346239690038, 667.437699535489
782.6346239690038, 665.2044151246009
783.4958906027991, 669.391823395016
783.4958906027991, 668.275181189572
783.6394350417652, 666.3210573300449
783.4958906027991, 664.5065137461985
784.7877905534924, 668.554341740933
785.2184238703901, 667.437699535489
785.2184238703901, 666.3210573300449
785.2184238703901, 665.2044151246009
785.2184238703901, 664.2273531948374
786.2232349431513, 662.9711307137129
785.6490571872878, 662.1336490596299
786.9409571379808, 664.646094021879
786.9409571379808, 661.296167405547
786.9409571379808, 660.179525200103
787.945768210742, 663.529451816435
787.8022237717762, 662.1336490596299
788.8070348445374, 665.2044151246009
788.2328570886739, 660.7378463028249
788.2328570886739, 659.9003646487419
789.0941237224692, 663.529451816435
790.5295681121281, 666.3210573300449
789.9553903562646, 665.2044151246009
792.108556940753, 666.879378432767
792.108556940753, 665.762736227323
793.8310902083438, 667.996020638211
793.8310902083438, 666.879378432767
793.4004568914461, 666.041896778684
794.8359012811052, 669.112662843655
795.5536234759345, 667.996020638211
796.5584345486959, 670.229305049099
796.4148901097299, 668.833502292294
798.1374233773206, 671.345947254543
798.1374233773206, 670.229305049099
798.1374233773206, 669.112662843655
797.7067900604229, 668.275181189572
800.0035010838774, 670.787626151821
799.8599566449113, 669.391823395016
799.4293233280137, 668.833502292294
801.5824899125023, 671.904268357265
801.5824899125023, 670.787626151821
801.5824899125023, 669.670983946377
801.1518565956046, 668.833502292294
803.305023180093, 671.345947254543
803.305023180093, 670.229305049099
803.305023180093, 669.112662843655
803.305023180093, 668.1356009138915
805.0275564476838, 671.904268357265
805.0275564476838, 670.787626151821
805.0275564476838, 669.670983946377
805.0275564476838, 668.554341740933
805.0275564476838, 667.7168600868499
806.7500897152745, 671.345947254543
806.7500897152745, 670.229305049099
806.7500897152745, 669.112662843655
806.3194563983768, 668.275181189572
808.6161674218313, 671.345947254543
808.0419896659675, 670.229305049099
808.0419896659675, 669.391823395016
810.195156250456, 671.904268357265
810.195156250456, 670.787626151821
811.0564228842513, 669.9501444977379
811.9176895180467, 673.020910562709
811.9176895180467, 671.904268357265
811.9176895180467, 670.787626151821
812.7789561518421, 669.9501444977379
813.6402227856374, 672.741750011348
813.6402227856374, 671.625107805904
813.6402227856374, 670.50846560046
814.5014894194328, 669.391823395016
815.3627560532282, 672.462589459987
815.3627560532282, 671.345947254543
815.3627560532282, 670.229305049099
816.2240226870235, 669.2522431193355
816.6546560039214, 671.345947254543
817.0852893208191, 670.229305049099
817.9465559546145, 669.112662843655
817.9465559546145, 668.275181189572
818.9513670273757, 671.345947254543
818.8078225884099, 669.9501444977379
819.6690892222052, 673.020910562709
819.2384559053075, 668.833502292294
820.6739002949664, 674.137552768153
820.5303558560006, 672.183428908626
820.0997225391029, 671.0667867031821
822.2528891235913, 675.254194973597
822.2528891235913, 674.137552768153
822.2528891235913, 673.3000711140701
824.1189668301481, 675.8125160763191
823.9754223911821, 674.416713319514
823.9754223911821, 673.4396513897506
825.6979556587728, 675.5333555249581
825.6979556587728, 674.416713319514
825.2673223418751, 673.858392216792
826.7027667315342, 673.020910562709
826.1285889756705, 672.183428908626
827.4204889263635, 674.416713319514
828.2817555601589, 673.020910562709
828.2817555601589, 671.904268357265
829.2865666329203, 674.137552768153
830.0042888277496, 672.462589459987
830.0042888277496, 671.345947254543
830.865555461545, 673.3000711140701
831.7268220953404, 672.0438486329455
832.7316331681018, 673.1139640798293
834.3106219967267, 674.137552768153
834.3106219967267, 673.020910562709
836.0331552643174, 676.370837179041
836.0331552643174, 675.254194973597
836.0331552643174, 674.137552768153
836.0331552643174, 673.1604908383895
837.0379663370786, 677.487479384485
837.3250552150105, 676.09167662768
838.7604996046696, 679.1624426926511
838.6169551657035, 677.9062202115266
838.1863218488058, 677.208318833124
840.3394884332943, 679.1624426926511
840.3394884332943, 678.0458004872071
841.3442995060557, 677.0222117988834
842.205566139851, 678.604121589929
842.9232883346804, 680.2790848980951
842.9232883346804, 677.0687385574436
843.9280994074418, 681.3957271035391
843.7845549684757, 679.4416032440121
843.353921651578, 678.0458004872071
845.5070882360665, 681.9540482062611
845.5070882360665, 680.837406000817
845.5070882360665, 679.720763795373
846.3683548698618, 678.604121589929
847.2296215036572, 680.5582454494561
847.2296215036572, 679.4416032440121
847.3731659426232, 677.5805329016054
849.095699210214, 679.720763795373
848.9521547712482, 678.4645413142485
848.5215214543505, 677.7666399358461
850.8182324778047, 680.837406000817
850.6746880388389, 679.4416032440121
850.6746880388389, 678.3249610385681
850.6746880388389, 677.487479384485
851.966587989532, 680.837406000817
851.966587989532, 679.720763795373
852.3972213064296, 678.604121589929
852.3972213064296, 677.487479384485
852.3972213064296, 676.370837179041
852.3972213064296, 675.254194973597
853.4020323791908, 674.2306062852733
854.1197545740204, 676.9291582817631
854.1197545740204, 675.8125160763191
855.8422878416111, 676.9291582817631
855.8422878416111, 675.8125160763191
856.8470989143725, 674.6958738708751
857.5648211092018, 676.09167662768
857.5648211092018, 673.4396513897506
858.5696321819632, 674.6958738708751
859.4308988157586, 676.370837179041
858.8567210598949, 673.3000711140701
860.292165449554, 678.0458004872071
859.7179876936902, 674.975034422236
861.0098876443833, 676.649997730402
861.8711542781787, 678.88328214129
861.8711542781787, 677.7666399358461
862.3017875950763, 676.649997730402
863.5936875457694, 678.604121589929
863.5936875457694, 677.487479384485
864.454954179565, 676.5104174547215
865.4597652523262, 678.604121589929
865.3162208133604, 677.208318833124
866.3210318861215, 680.2790848980951
865.746854130258, 676.09167662768
867.0387540809511, 678.604121589929
867.0387540809511, 677.6270596601655
867.9000207147465, 680.837406000817
867.9000207147465, 679.720763795373
868.7612873485418, 678.604121589929
868.7612873485418, 677.7666399358461
869.6225539823372, 681.9540482062611
869.6225539823372, 680.837406000817
869.6225539823372, 679.720763795373
870.4838206161326, 678.604121589929
870.4838206161326, 677.6270596601655
871.3450872499279, 681.9540482062611
871.3450872499279, 680.837406000817
871.3450872499279, 679.720763795373
872.3498983226893, 678.604121589929
872.2063538837233, 677.208318833124
872.636987200621, 681.3957271035391
873.0676205175187, 680.2790848980951
873.928887151314, 679.1624426926511
873.928887151314, 678.0458004872071
873.928887151314, 676.9291582817631
873.928887151314, 675.9520963519996
874.9336982240754, 680.2790848980951
875.6514204189048, 681.9540482062611
875.2207871020071, 678.604121589929
875.2207871020071, 677.487479384485
875.2207871020071, 676.370837179041
876.5126870527001, 680.837406000817
876.0820537358024, 679.720763795373
877.5174981254615, 681.9540482062611
878.2352203202909, 680.6978257251366
879.0964869540862, 683.0706904117051
879.0964869540862, 681.9540482062611
880.1012980268476, 680.837406000817
879.9577535878816, 679.4416032440121
880.3883869047795, 682.5123693089831
881.6802868554726, 681.3957271035391
881.6802868554726, 680.2790848980951
881.6802868554726, 679.1624426926511
882.6850979282337, 678.1388540043274
883.4028201230633, 680.5582454494561
883.4028201230633, 679.4416032440121
884.2640867568587, 678.0458004872071
885.125353390654, 680.2790848980951
885.125353390654, 679.1624426926511
885.5559867075517, 678.3249610385681
886.9914310972108, 681.3957271035391
886.8478866582448, 679.9999243467341
886.4172533413471, 679.1624426926511
888.7139643648015, 681.3957271035391
888.5704199258355, 679.9999243467341
888.5704199258355, 679.0228624169706
890.4364976323923, 682.5123693089831
890.2929531934262, 681.2561468278586
889.8623198765285, 680.2790848980951
889.8623198765285, 679.1624426926511
892.015486461017, 685.3039748225931
892.015486461017, 684.1873326171491
892.015486461017, 683.0706904117051
891.5848531441193, 682.2332087576222
893.0202975337784, 686.4206170280371
893.7380197286077, 684.7456537198711
894.5992863624031, 686.6997775793982
894.5992863624031, 685.5831353739541
895.6040974351645, 684.1873326171491
896.321819629994, 685.5831353739541
897.1830862637894, 684.1873326171491
897.1830862637894, 683.0706904117051
898.0443528975848, 685.3039748225931
898.9056195313801, 684.1873326171491
898.9056195313801, 683.0706904117051
898.9056195313801, 682.2332087576222
899.7668861651755, 685.3039748225931
900.6281527989709, 684.1873326171491
900.1975194820732, 683.0706904117051
901.4894194327662, 685.3039748225931
902.4942305055276, 686.4206170280371
902.4942305055276, 684.3734396513897
903.6425860172546, 686.4206170280371
904.0732193341523, 685.0248142712321
904.0732193341523, 683.9081720657881
904.0732193341523, 683.0706904117051
905.7957526017431, 684.1873326171491
905.7957526017431, 683.0706904117051
905.7957526017431, 682.0936284819416
907.6618303082998, 684.7456537198711
907.0876525524361, 683.6290115144271
907.0876525524361, 682.5123693089831
909.3843635758906, 685.8622959253152
908.8101858200268, 685.0248142712321
910.9633524045153, 686.9789381307592
910.9633524045153, 686.0018762009956
911.8246190383109, 688.0955803362032
912.6858856721062, 686.9789381307592
912.2552523552085, 686.1414564766761
913.5471523059016, 687.8164197848421
914.5519633786628, 686.5136705451574
916.1309522072877, 686.9789381307592
916.1309522072877, 685.8622959253152
916.1309522072877, 684.8852339955516
917.1357632800489, 683.8151185486678
917.8534854748784, 686.4206170280371
917.8534854748784, 685.3039748225931
918.7147521086738, 684.1873326171491
918.7147521086738, 683.349850963066
919.5760187424692, 687.5372592334811
919.5760187424692, 686.4206170280371
919.1453854255715, 685.3039748225931
921.2985520100599, 687.5372592334811
921.2985520100599, 686.6997775793982
923.0210852776506, 688.0955803362032
923.0210852776506, 687.2580986821201
923.882351911446, 689.2122225416472
924.7436185452414, 690.3288647470912
924.7436185452414, 688.2351606118837
925.7484296180028, 689.2122225416472
926.4661518128321, 690.8871858498131
927.3274184466275, 689.7705436443691
926.8967851297298, 688.9330619902862
928.3322295193889, 690.8871858498131
929.0499517142184, 689.2122225416472
929.9112183480138, 691.4455069525352
929.9112183480138, 690.3288647470912
929.9112183480138, 688.0955803362032
929.9112183480138, 687.2580986821201
930.7724849818089, 689.2122225416472
931.6337516156043, 691.1663464011742
931.6337516156043, 690.0497041957302
931.7772960545703, 688.0955803362032
931.6337516156043, 686.8393578550787
933.3562848831953, 688.0955803362032
933.3562848831953, 686.9789381307592
933.3562848831953, 686.1414564766761
935.078818150786, 689.7705436443691
935.078818150786, 688.6539014389251
935.078818150786, 687.5372592334811
934.6481848338883, 686.4206170280371
936.0836292235472, 690.8871858498131
936.370718101479, 689.2122225416472
937.6626180521721, 692.0038280552571
937.6626180521721, 690.8871858498131
937.2319847352744, 690.0497041957302
939.5286957587289, 693.1204702607012
939.3851513197628, 691.7246675038962
938.9545180028651, 690.8871858498131
941.1076845873536, 693.6787913634232
941.1076845873536, 692.5621491579792
941.1076845873536, 691.5850872282157
942.8302178549443, 693.1204702607012
942.8302178549443, 692.0038280552571
942.8302178549443, 690.8871858498131
942.8302178549443, 689.7705436443691
944.552751122535, 693.6787913634232
944.552751122535, 692.5621491579792
944.1221178056373, 691.4455069525352
944.1221178056373, 690.3288647470912
945.5575621952964, 694.7954335688672
946.4188288290918, 693.2135237778215
946.7059177070234, 694.7954335688672
947.9978176577167, 693.6787913634232
947.9978176577167, 692.5621491579792
948.8590842915121, 691.8642477795767
949.7203509253075, 693.1204702607012
949.7203509253075, 690.8871858498131
950.7251619980686, 694.2371124661452
950.7251619980686, 692.0038280552571
951.4428841928982, 695.9120757743112
952.3041508266936, 694.7954335688672
952.3041508266936, 693.6787913634232
951.8735175097959, 692.8413097093402
952.7347841435912, 695.9120757743112
954.1702285332503, 694.7954335688672
954.0266840942843, 693.3996308120622
953.5960507773866, 692.8413097093402
955.749217361875, 695.3537546715892
955.749217361875, 694.2371124661452
955.749217361875, 693.1204702607012
955.749217361875, 692.1434083309376
956.6104839956704, 691.1663464011742
957.6152950684318, 696.4703968770332
957.4717506294658, 695.0745941202282
957.4717506294658, 693.9579519147842
957.4717506294658, 692.8413097093402
957.4717506294658, 691.7246675038962
959.1942838970565, 697.0287179797552
959.1942838970565, 695.9120757743112
959.1942838970565, 695.0745941202282
961.0603616036133, 697.0287179797552
960.9168171646472, 695.7724954986307
962.639350432238, 697.0287179797552
962.639350432238, 695.9120757743112
962.639350432238, 695.0745941202282
964.5054281387947, 697.0287179797552
964.3618836998289, 695.6329152229503
963.9312503829312, 695.0745941202282
965.3666947725901, 699.8203234933652
965.2231503336243, 698.4245207365602
965.653783650522, 697.0287179797552
965.653783650522, 696.1912363256722
966.945683601215, 700.3786445960873
966.945683601215, 699.2620023906433
966.945683601215, 698.2849404608797
968.6682168688058, 700.3786445960873
968.6682168688058, 699.4015826663237
970.3907501363965, 700.3786445960873
970.3907501363965, 699.4015826663237
972.1132834039872, 699.8203234933652
972.1132834039872, 698.8432615636017
973.1180944767486, 697.5870390824772
973.4051833546803, 699.2620023906433
974.6970833053733, 697.8661996338383
974.6970833053733, 696.7495574283943
974.6970833053733, 695.9120757743112
976.5631610119301, 697.5870390824772
976.4196165729641, 696.1912363256722
975.9889832560664, 695.3537546715892
978.1421498405548, 698.1453601851993
978.1421498405548, 697.3078785311162
980.0082275471116, 698.7036812879212
979.4340497912481, 697.8661996338383
981.5872163757365, 698.9828418392823
981.5872163757365, 698.0057799095188
983.3097496433272, 698.7036812879212
983.3097496433272, 697.5870390824772
984.1710162771226, 696.6099771527137
985.1758273498838, 698.7036812879212
985.032282910918, 697.3078785311162
985.032282910918, 695.7724954986307
986.7548161785087, 700.9369656988092
986.7548161785087, 699.8203234933652
986.7548161785087, 698.7036812879212
986.7548161785087, 697.5870390824772
986.7548161785087, 696.4703968770332
986.7548161785087, 695.4933349472697
988.4773494460994, 700.9369656988092
988.4773494460994, 699.8203234933652
988.4773494460994, 698.7036812879212
988.4773494460994, 697.5870390824772
988.4773494460994, 696.4703968770332
988.0467161292017, 695.3537546715892
990.3434271526562, 700.9369656988092
990.1998827136902, 699.5411629420042
990.1998827136902, 698.4245207365602
989.7692493967925, 697.8661996338383
991.9224159812809, 702.0536079042532
991.9224159812809, 700.9369656988092
991.9224159812809, 699.8203234933652
991.4917826643832, 698.9828418392823
993.6449492488716, 700.6578051474482
993.6449492488716, 699.5411629420042
993.6449492488716, 698.4245207365602
993.2143159319739, 697.8661996338383
994.506215882667, 697.0287179797552
994.506215882667, 696.1912363256722
995.3674825164626, 698.9828418392823
995.3674825164626, 697.8661996338383
996.228749150258, 696.4703968770332
996.228749150258, 695.6329152229503
996.6593824671556, 698.7036812879212
997.0900157840533, 697.5870390824772
997.9512824178487, 696.4703968770332
997.9512824178487, 695.3537546715892
998.812549051644, 699.8203234933652
998.812549051644, 698.7036812879212
998.812549051644, 697.5870390824772
999.6738156854394, 700.9369656988092
999.2431823685417, 696.4703968770332
1000.5350823192348, 699.8203234933652
1000.5350823192348, 698.8432615636017
1001.3963489530302, 700.9369656988092
1002.4011600257916, 699.8203234933652
1002.2576155868255, 698.5641010122407
1003.2624266595869, 703.7285712124193
1003.1188822206209, 702.3327684556143
1003.1188822206209, 701.2161262501703
1003.9801488544163, 699.8203234933652
1003.9801488544163, 698.8432615636017
1004.4107821713139, 704.2868923151412
1004.8414154882116, 702.8910895583363
1004.8414154882116, 701.7744473528923
1004.8414154882116, 700.6578051474482
1005.846226560973, 699.3550559077636
1006.5639487558024, 701.7744473528923
1006.5639487558024, 700.6578051474482
1007.5687598285638, 699.2620023906433
1007.4252153895977, 697.8661996338383
1006.9945820727, 697.3078785311162
1009.1477486571885, 699.5411629420042
1009.1477486571885, 698.5641010122407
1008.7171153402908, 697.5870390824772
1010.8702819247792, 700.3786445960873
1010.8702819247792, 699.2620023906433
1010.8702819247792, 698.2849404608797
1011.7315485585748, 701.4952868015313
1012.5928151923702, 700.3786445960873
1012.5928151923702, 699.2620023906433
1012.5928151923702, 698.1453601851993
1013.5976262651313, 701.4952868015313
1014.4588928989267, 703.1702501096972
1014.4588928989267, 699.8203234933652
1014.3153484599609, 698.5641010122407
1013.8847151430632, 697.8661996338383
1015.1766150937563, 701.4952868015313
1016.0378817275516, 703.7285712124193
1016.0378817275516, 702.6119290069753
1016.899148361347, 701.7744473528923
1017.7604149951424, 703.7285712124193
1017.7604149951424, 702.6119290069753
1018.7652260679038, 701.6813938357719
1019.6264927016991, 703.1702501096972
1020.3442148965285, 701.7744473528923
1021.2054815303238, 703.7285712124193
1021.2054815303238, 702.6119290069753
1022.2102926030852, 704.8452134178633
1021.6361148472215, 701.7744473528923
1023.0715592368806, 706.5201767260293
1022.4973814810169, 703.1702501096972
1023.7892814317099, 704.8452134178633
1023.3586481148122, 704.0077317637803
1024.6505480655053, 706.7993372773904
1024.6505480655053, 705.6826950719463
1026.373081333096, 705.9618556233073
1026.373081333096, 704.8452134178633
1027.3778924058574, 703.7285712124193
1027.2343479668916, 702.6119290069753
1027.6649812837893, 705.4035345205853
1028.9568812344824, 704.2868923151412
1028.9568812344824, 703.1702501096972
1028.9568812344824, 702.0536079042532
1030.679414502073, 705.4035345205853
1030.679414502073, 704.2868923151412
1030.2487811851754, 703.1702501096972
1031.5406811358685, 706.5201767260293
1032.5454922086296, 707.6368189314733
1032.4019477696638, 705.6826950719463
1034.2680254762206, 708.7534611369173
1034.1244810372546, 707.3576583801123
1034.1244810372546, 706.3805964503488
1035.8470143048453, 709.8701033423613
1035.8470143048453, 708.7534611369173
1035.8470143048453, 707.6368189314733
1035.8470143048453, 706.5201767260293
1036.7082809386407, 705.8222753476268
1037.569547572436, 709.3117822396393
1037.569547572436, 708.1951400341953
1037.569547572436, 707.0784978287513
1038.0001808893337, 706.2410161746683
1039.2920808400268, 708.1951400341953
1039.2920808400268, 707.0784978287513
1041.1581585465835, 708.7534611369173
1041.0146141076175, 707.3576583801123
1041.0146141076175, 706.5201767260293
1042.3065140583105, 709.3117822396393
1042.3065140583105, 708.1951400341953
1042.7371473752082, 707.0784978287513
1042.7371473752082, 705.9618556233073
1042.7371473752082, 705.1243739692243
1044.603225081765, 706.5201767260293
1044.4596806427992, 705.2639542449048
1046.3257583493557, 707.6368189314733
1046.18221391039, 706.2410161746683
1046.18221391039, 705.1243739692243
1048.0482916169465, 708.1951400341953
1047.9047471779807, 706.7993372773904
1047.9047471779807, 705.6826950719463
1047.9047471779807, 704.5660528665023
1047.474113861083, 704.0077317637803
1049.6272804455714, 709.3117822396393
1049.6272804455714, 708.1951400341953
1049.6272804455714, 707.0784978287513
1049.1966471286737, 706.2410161746683
1051.3498137131621, 708.1951400341953
1051.3498137131621, 707.2180781044318
1053.0723469807529, 708.1951400341953
1053.0723469807529, 707.3576583801123
1054.7948802483436, 707.9159794828344
1054.7948802483436, 707.0784978287513
1056.5174135159343, 708.1951400341953
1056.5174135159343, 707.0784978287513
1057.3786801497297, 710.4284244450834
1057.3786801497297, 709.3117822396393
1058.239946783525, 711.5450666505274
1058.239946783525, 708.3347203098758
1057.8093134666274, 707.3576583801123
1059.1012134173207, 710.4284244450834
1059.1012134173207, 709.3117822396393
1059.5318467342183, 711.5450666505274
1059.962480051116, 708.4743005855563
1060.9672911238772, 710.4284244450834
1060.8237466849114, 709.0326216882784
1062.689824391468, 710.9867455478053
1062.5462799525021, 709.7305230666808
1064.2688132200929, 711.2659060991664
1064.2688132200929, 710.1492638937224
1064.2688132200929, 709.0326216882784
1064.2688132200929, 708.0555597585148
1066.1348909266496, 710.4284244450834
1065.9913464876836, 709.0326216882784
1065.560713170786, 708.1951400341953
1067.7138797552743, 711.5450666505274
1067.7138797552743, 710.4284244450834
1067.7138797552743, 709.3117822396393
1067.7138797552743, 708.3347203098758
1068.5751463890697, 712.6617088559714
1069.579957461831, 711.5450666505274
1069.436413022865, 710.2888441694029
1071.1589462904558, 711.5450666505274
1071.1589462904558, 710.4284244450834
1072.0202129242512, 712.6617088559714
1072.8814795580465, 711.5450666505274
1072.8814795580465, 710.4284244450834
1072.8814795580465, 709.4513625153198
1073.742746191842, 712.3825483046104
1074.6040128256373, 710.9867455478053
1074.6040128256373, 709.8701033423613
1074.6040128256373, 709.0326216882784
1075.4652794594328, 711.8242272018883
1076.470090532194, 710.5214779622037
1075.8959127763305, 709.3117822396393
1077.3313571659894, 712.1033877532493
1078.9103459946143, 713.2200299586933
1078.9103459946143, 712.1033877532493
1079.7716126284097, 711.1263258234858
1080.2022459453074, 713.2200299586933
1080.632879262205, 712.1033877532493
1081.4941458960004, 710.9867455478053
1081.4941458960004, 710.1492638937224
1082.4989569687618, 712.1033877532493
1083.2166791635912, 713.7783510614154
1082.7860458466935, 710.7075849964443
1084.0779457973865, 712.6617088559714
1084.0779457973865, 711.5450666505274
1084.9392124311819, 714.8949932668594
1084.9392124311819, 713.7783510614154
1085.9440235039433, 712.7547623730917
1085.3698457480796, 711.8242272018883
1086.6617456987726, 715.1741538182204
1086.6617456987726, 714.0575116127764
1087.523012332568, 712.6617088559714
1087.523012332568, 711.8242272018883
1088.3842789663634, 713.7783510614154
1089.2455456001587, 712.9408694073323
1090.2503566729201, 714.3366721641373
1090.9680788677497, 713.0804496830128
1091.829345501545, 715.1741538182204
1091.829345501545, 714.0575116127764
1091.9728899405109, 712.1033877532493
1092.6906121353404, 710.4284244450834
1092.6906121353404, 709.4513625153198
1093.5518787691358, 712.3825483046104
1093.5518787691358, 711.2659060991664
1093.5518787691358, 708.6138808612368
1094.556689841897, 709.9631568594816
1095.4179564756923, 712.6617088559714
1095.2744120367265, 711.4054863748469
1096.9969453043173, 713.2200299586933
1096.9969453043173, 712.1033877532493
1096.9969453043173, 711.1263258234858
1098.863023010874, 712.1033877532493
1098.719478571908, 710.7075849964443
1098.2888452550103, 710.1492638937224
1100.5855562784648, 713.2200299586933
1100.4420118394987, 711.9638074775688
1100.011378522601, 711.2659060991664
1101.4468229122601, 714.8949932668594
1102.1645451070895, 713.3596102343738
1101.7339117901918, 712.3825483046104
1103.0258117408848, 715.4533143695813
1103.0258117408848, 714.3366721641373
1104.0306228136462, 713.4061369929341
1104.7483450084756, 714.8949932668594
1105.609611642271, 713.7783510614154
1105.609611642271, 712.9408694073323
1106.4708782760663, 714.8949932668594
1107.3321449098619, 716.0116354723034
1107.3321449098619, 713.9179313370959
1108.1934115436572, 715.1741538182204
1109.0546781774526, 716.5699565750253
1109.915944811248, 717.6865987804694
1109.4853114943503, 715.7324749209424
1110.7772114450433, 716.8491171263864
1111.7820225178045, 718.2449198831914
1113.5045557853955, 719.3615620886354
1113.3610113464294, 718.1053396075109
1115.2270890529862, 721.0365253968014
1115.0835446140202, 719.6407226399964
1115.0835446140202, 718.5240804345524
1116.806077881611, 720.7573648454404
1116.806077881611, 719.6407226399964
1116.806077881611, 718.5240804345524
1116.3754445647132, 717.9657593318304
1117.8108889543723, 717.1282776777474
1117.6673445154063, 715.7324749209424
1118.097977832304, 719.9198831913574
1118.097977832304, 718.8032409859134
1119.389877782997, 717.4074382291084
1119.389877782997, 716.2907960236644
1118.9592444660993, 715.4533143695813
1121.1124110505878, 717.1282776777474
1121.1124110505878, 716.1512157479839
1122.8349443181787, 717.1282776777474
1122.8349443181787, 716.0116354723034
1122.8349443181787, 714.8949932668594
1122.8349443181787, 713.7783510614154
1122.8349443181787, 712.6617088559714
1123.2655776350764, 711.8242272018883
1124.5574775857694, 717.1282776777474
1124.5574775857694, 716.0116354723034
1124.5574775857694, 714.8949932668594
1124.1268442688718, 713.7783510614154
1124.1268442688718, 712.6617088559714
1126.2800108533602, 717.1282776777474
1126.2800108533602, 716.1512157479839
1128.002544120951, 716.2907960236644
1128.002544120951, 715.1741538182204
1128.002544120951, 714.0575116127764
1129.8686218275077, 714.8949932668594
1129.7250773885416, 713.6387707857349
1129.294444071644, 712.9408694073323
1131.4476106561324, 716.0116354723034
1131.4476106561324, 714.8949932668594
1131.4476106561324, 713.7783510614154
1133.1701439237231, 717.1282776777474
1133.1701439237231, 716.0116354723034
1133.1701439237231, 714.8949932668594
1132.7395106068254, 713.7783510614154
1134.0314105575185, 719.3615620886354
1134.0314105575185, 718.2449198831914
1134.8926771913139, 717.4074382291084
1134.4620438744162, 716.2907960236644
1135.7539438251092, 718.5240804345524
1136.6152104589046, 717.4074382291084
1137.4764770927, 718.2449198831914
1138.3377437264955, 717.4074382291084
1139.3425547992567, 718.2449198831914
1140.0602769940863, 716.9886974020669
1141.0650880668475, 720.4782042940794
1140.9215436278816, 719.0824015372744
1140.9215436278816, 717.9657593318304
1141.782810261677, 716.5699565750253
1141.782810261677, 715.4533143695813
1142.2134435785747, 721.0365253968014
1142.2134435785747, 719.9198831913574
1142.2134435785747, 718.8032409859134
1142.6440768954724, 717.6865987804694
1142.6440768954724, 714.6158327154984
1143.6488879682336, 716.5699565750253
1143.5053435292677, 715.1741538182204
1145.2278767968585, 716.0116354723034
1145.2278767968585, 714.8949932668594
1147.0939545034153, 716.5699565750253
1146.9504100644492, 715.3137340939008
1146.5197767475515, 714.6158327154984
1148.816487771006, 718.2449198831914
1148.67294333204, 716.8491171263864
1148.2423100151423, 716.2907960236644
1150.3954765996307, 717.9657593318304
1150.3954765996307, 716.8491171263864
1150.3954765996307, 715.8720551966229
1152.1180098672214, 717.4074382291084
1152.1180098672214, 716.2907960236644
1151.6873765503237, 715.7324749209424
1153.1228209399828, 714.8949932668594
1153.8405431348122, 716.2907960236644
1153.9840875737782, 713.4061369929341
1154.7018097686077, 714.8949932668594
1155.706620841369, 717.1282776777474
1155.563076402403, 715.7324749209424
1155.1324430855054, 713.7783510614154
1157.2856096699938, 718.8032409859134
1157.2856096699938, 717.6865987804694
1156.8549763530962, 716.8491171263864
1158.290420742755, 719.9198831913574
1158.577509620687, 718.5240804345524
1160.0129540103458, 721.5948464995234
1159.86940957138, 720.338624018399
1159.4387762544823, 719.6407226399964
1161.5919428389707, 721.3156859481625
1161.5919428389707, 720.1990437427185
1161.5919428389707, 719.3615620886354
1163.4580205455275, 720.4782042940794
1163.3144761065614, 719.2219818129549
1165.0370093741521, 721.0365253968014
1165.0370093741521, 719.9198831913574
1165.0370093741521, 718.942821261594
1166.903087080709, 720.4782042940794
1166.7595426417429, 719.0824015372744
1166.3289093248452, 718.5240804345524
1168.6256203482997, 721.5948464995234
1168.4820759093336, 720.338624018399
1168.051442592436, 719.6407226399964
1170.2046091769246, 721.8740070508844
1170.2046091769246, 720.7573648454404
1169.7739758600267, 720.1990437427185
1171.9271424445153, 721.5948464995234
1171.9271424445153, 720.4782042940794
1172.7884090783107, 722.7114887049675
1173.649675712106, 721.5948464995234
1173.649675712106, 720.4782042940794
1174.0803090290037, 722.7114887049675
1174.5109423459014, 719.5011423643159
1174.941575662799, 721.5948464995234
1175.3722089796968, 720.4782042940794
1175.8028422965945, 719.3615620886354


==> plots/data/ILCT_11_reduced.csv <==
layer, T
0, 323.0
20, 330.21
40, 343.61
60, 353.94
80, 370.13
100, 380.73
120, 394.13
140, 410.61
160, 421.50
180, 436.01
200, 444.80
220, 460.30
240, 474.25
260, 484.30
280, 494.91
300, 502.03
320, 513.06
340, 523.95
360, 529.53
380, 543.49
400, 549.49
420, 560.79
440, 567.49
460, 573.08
480, 579.78
500, 588.15
520, 594.57
540, 597.647
560, 606.85
580, 610.48
600, 614.67
620, 625.84
640, 634.21
660, 640.63
680, 641.75
700, 644.26
720, 651.80
740, 660.17
760, 661.85
780, 666.32
800, 670.78
820, 671.06
840, 679.16
860, 678.04
880, 682.51
900, 684.18
920, 686.42
940, 693.12
960, 695.77
980, 698.70
1000, 699.82
1020, 701.77
1040, 707.07
1060, 708.47
1080, 713.22
1100, 711.26
1120, 716.29
1140, 717.96
1160, 721.59

==> plots/data/IN625_CoefficientOfThermalExpansion.csv <==
Temperature;CoefficientOfThermalExpansion
93.0;12.8E-6
204.0;13.1E-6
316.0;13.3E-6
427.0;13.7E-6
538.0;14.0E-6
649.0;14.8E-6
760.0;15.3E-6
871.0;15.8E-6
982;16.2E-6


==> plots/data/IN625_Density.csv <==
Temperature;Density
22.0;8440
1290.0;8000
1350.0;7500


==> plots/data/IN625_MechanicalProperties.csv <==
Temperature;YoungModulus;PoissonRatio
21;207500000000;0.278
93;204100000000;0.280
204;197900000000;0.286
316;191700000000;0.290
427;185500000000;0.295
538;178600000000;0.305
649;170300000000;0.321
760;160600000000;0.340
871;147500000000;0.336


==> plots/data/IN625_SpecificHeatCapacity.csv <==
Temperature;SpecificHeat
21;410
93;427
204;456
316;481
427;511
538;536
649;565
760;590
871;620
982;645
1093;670


==> plots/data/IN625_ThermalConductivity.csv <==
Temperature;ThermalConductivity
21.0;9.8
38.0;10.1
93.0;10.8
204.0;12.5
316.0;14.1
427.0;15.7
538.0;17.5
649.0;19.0
760.0;20.8
871.0;22.8
982;25.2


==> plots/data/IN625_YieldStrength.csv <==
Temperature;YieldStrength
0.0;720000000
0.35;990000000


==> plots/data/SIM_11.csv <==
layer,T
1,338
21,345
41,360
61,370
81,381
101,391
121,409
141,403
161,412
181,423
201,433
221,443.68
241,453.78
261,463.66
281,473.5
301,482.9
321,492.5
341,502.14
361,510
381,518.76
401,527.4
421,536
441,544
461,552.9
481,572.2
501,580
521,587.89
541,595.54
561,603
581,610.5
601,617.8
621,624.97
641,632
661,638.9
681,645
701,651.697
721,658.25
741,663.8
761,668.26
781,674.52
801,680.7
821,686.78
841,692.7
861,698.55
881,704.3
901,709.96
921,715.478
941,720.88
961,726.22
981,731.4
1001,736.57
1021,741.59
1041,746.56
1061,751.5
1081,756.3
1101,761
1121,765.5
1141,769.9
1161,774.7
1181,780.7



==> plots/data/SIM_11.txt <==
layer,T
1,338
21,345
41,360
61,370
81,381
101,391
121,409
141,403
161,412
181,423
201,433
221,443.68
241,453.78
261,463.66
281,473.5
301,482.9
321,492.5
341,502.14
361,510
381,518.76
401,527.4
421,536
441,544
461,552.9
481,572.2
501,580
521,587.89
541,595.54
561,603
581,610.5
601,617.8
621,624.97
641,632
661,638.9
681,
701,
721,
741,
761,
781,
801,


==> plots/data/SIM_template.csv <==
layer, T
1,
21,
41,
61,
81,
101,
121,
141,
161,
181,
201,
221,
241,
261,
281,
301,
321,
341,
361,
381,
401,
421,
441,
461,
481,
501,
521,
541,
561,
581,
601,
621,
641,
661,
681,
701,
721,
741,
761,
781,
801,


==> plots/data/SS316L.csv <==
T,TC,SHC,D
20,14.12,492,7954
100,15.26,502,7910
200,16.69,514,7864
300,18.11,526,7818
400,19.54,538,7771
500,20.96,550,7723
600,22.38,562,7674
700,23.81,575,7674
800,25.23,587,7574
900,26.66,599,7523
1000,28.08,611,7471
1100,29.50,623,7419
1200,30.93,635,7365
1300,32.35,647,7311
1400,33.78,659,6979

==> plots/data/Sim_11_2.csv <==
N,Layer,Time,T
169,0,0,298.15
169,20,1,310.13
169,40,2,336.7
169,60,3,343.31
169,80,4,358.82
169,100,5,368.3
169,120,6,378.91
169,140,7,389.35
169,160,8,402.24
169,180,9,402.49
169,200,10,411.5
169,220,11,422.04
169,240,12,432.02
169,260,13,442.06
169,280,14,451.95
169,300,15,461.69
169,320,16,471.37
169,340,17,480.65
169,360,18,490.
169,380,19,499.3
169,400,20,507.16
169,420,21,515.52
169,440,22,523.86
169,460,23,532.21
169,480,24,540.45
169,500,25,548.52
169,520,26,556.48
169,540,27,571.46
169,560,28,578.99
169,580,29,586.49
169,600,30,593.86
169,620,31,601.1
169,640,32,608.2
169,660,33,615.21
169,680,34,622.1
169,700,35,628.81
169,720,36,635.4
169,740,37,641.9
169,760,38,648.27
169,780,39,654.51
169,800,40,660.65
169,820,41,666.69
169,840,42,672.6
169,860,43,678.37
169,880,44,684.05
169,900,45,689.63
170,920,46,695.09
171,940,47,700.43
172,960,48,705.69
173,980,49,710.88
174,1000,50,715.94
175,1020,51,720.9
173,1040,52,725.7
174,1060,53,730.6
175,1080,54,735.27
176,1100,55,739.8
177,1120,56,744.3
178,1140,57,748.8
179,1160,58,753.2
180,1180,59,757.5

==> plots/data/Sim_11_3.csv <==
N,Layer,Time,T,avg(X),avg(Y),avg(Z),avg(tempLoc),avg(vtkOriginalPointIds),max(Result 6),max(X),max(Y),max(Z),max(tempLoc),max(vtkOriginalPointIds),med(Result 6),med(X),med(Y),med(Z),med(tempLoc),med(vtkOriginalPointIds),min(Result 6),min(X),min(Y),min(Z),min(tempLoc),min(vtkOriginalPointIds),q1(Result 6),q1(X),q1(Y),q1(Z),q1(tempLoc),q1(vtkOriginalPointIds),q3(Result 6),q3(X),q3(Y),q3(Z),q3(tempLoc),q3(vtkOriginalPointIds),std(Result 6),std(X),std(Y),std(Z),std(tempLoc),std(vtkOriginalPointIds),vtkValidPointMask
169,0,0,298.15,-1.0408E-13,-3.0531E-12,11,25,1104,29815,3,3,11,25,1764,29815,0,0,11,25,1104,29815,-3,-3,11,25,444,29815,-15,-15,11,25,771,29815,15,15,11,25,1434,0,18764,18764,0,0,39449,1
169,20,1,343.26,-1.0408E-13,-3.0531E-12,11,70115,1104,34467,3,3,11,71523,1764,34318,0,0,11,7003,1104,34242,-3,-3,11,69266,444,3428,-15,-15,11,6965,771,34362,15,15,11,70473,1434,56009,18764,18764,0,56009,39449,1
169,40,2,376.27,-1.0408E-13,-3.0531E-12,12,10312,1104,3786,3,3,12,10545,1764,37623,0,0,12,10308,1104,37346,-3,-3,12,10031,444,3755,-15,-15,12,10235,771,377,15,15,12,10385,1434,10859,18764,18764,0,10859,39449,1
169,60,3,381.76,-1.0408E-13,-3.0531E-12,13,10861,1104,38484,3,3,13,11169,1764,3817,0,0,13,10855,1104,37782,-3,-3,13,10467,444,381,-15,-15,13,10785,771,38262,15,15,13,10947,1434,13522,18764,18764,0,13522,39449,1
169,80,4,397.1,-1.0408E-13,-3.0531E-12,14,12395,1104,40062,3,3,14,12747,1764,39712,0,0,14,12397,1104,39308,-3,-3,14,11993,444,39616,-15,-15,14,12301,771,39796,15,15,14,12481,1434,14556,18764,18764,0,14556,39449,1
169,100,5,405.8,-1.0408E-13,-3.0531E-12,15,13265,1104,40729,3,3,15,13415,1764,40605,0,0,15,1329,1104,40324,-3,-3,15,13009,444,40511,-15,-15,15,13196,771,40656,15,15,15,13341,1434,10489,18764,18764,0,10489,39449,1
169,120,6,415.71,-1.0408E-13,-3.0531E-12,16,14256,1104,41732,3,3,16,14417,1764,41596,0,0,16,14281,1104,41295,-3,-3,16,1398,444,415,-15,-15,16,14185,771,41651,15,15,16,14336,1434,10791,18764,18764,0,10791,39449,1
169,140,7,426.46,-1.0408E-13,-3.0531E-12,17,15331,1104,43281,3,3,17,15966,1764,42612,0,0,17,15297,1104,42065,-3,-3,17,1475,444,42479,-15,-15,17,15164,771,42791,15,15,17,15476,1434,24733,18764,18764,0,24733,39449,1
169,160,8,436.16,-1.0408E-13,-3.0531E-12,18,16301,1104,44378,3,3,18,17063,1764,43582,0,0,18,16267,1104,42965,-3,-3,18,1565,444,43404,-15,-15,18,16089,771,43817,15,15,18,16502,1434,29432,18764,18764,0,29432,39449,1
169,180,9,442.68,-1.0408E-13,-3.0531E-12,19,16953,1104,44426,3,3,19,17111,1764,44286,0,0,19,16971,1104,44003,-3,-3,19,16688,444,44205,-15,-15,19,1689,771,44341,15,15,19,17026,1434,10161,18764,18764,0,10161,39449,1
169,200,10,451.89,-1.0408E-13,-3.0531E-12,20,17874,1104,45349,3,3,20,18034,1764,45205,0,0,20,1789,1104,44934,-3,-3,20,17619,444,45125,-15,-15,20,1781,771,45264,15,15,20,17949,1434,10013,18764,18764,0,10013,39449,1
169,220,11,461.21,-1.0408E-13,-3.0531E-12,21,18806,1104,46283,3,3,21,18968,1764,46135,0,0,21,1882,1104,45874,-3,-3,21,18559,444,46058,-15,-15,21,18743,771,46199,15,15,21,18884,1434,99904,18764,18764,0,99904,39449,1
169,240,12,470.49,-1.0408E-13,-3.0531E-12,22,19734,1104,47213,3,3,22,19898,1764,47063,0,0,22,19748,1104,46802,-3,-3,22,19487,444,46987,-15,-15,22,19672,771,47125,15,15,22,1981,1434,99774,18764,18764,0,99774,39449,1
169,260,13,479.7,-1.0408E-13,-3.0531E-12,23,20655,1104,48132,3,3,23,20817,1764,47986,0,0,23,20671,1104,4772,-3,-3,23,20405,444,47908,-15,-15,23,20593,771,48045,15,15,23,2073,1434,99219,18764,18764,0,99219,39449,1
169,280,14,488.7,-1.0408E-13,-3.0531E-12,24,21555,1104,49027,3,3,24,21712,1764,48886,0,0,24,21571,1104,48621,-3,-3,24,21306,444,48807,-15,-15,24,21492,771,48941,15,15,24,21626,1434,97846,18764,18764,0,97846,39449,1
169,300,15,497.17,-1.0408E-13,-3.0531E-12,25,22402,1104,4987,3,3,25,22555,1764,49738,0,0,25,22423,1104,4946,-3,-3,25,22145,444,49643,-15,-15,25,22328,771,49797,15,15,25,22482,1434,10106,18764,18764,0,10106,39449,1
169,320,16,505.75,-1.0408E-13,-3.0531E-12,26,2326,1104,50725,3,3,26,2341,1764,50598,0,0,26,23283,1104,50317,-3,-3,26,23003,444,50501,-15,-15,26,23186,771,50652,15,15,26,23337,1434,10055,18764,18764,0,10055,39449,1
169,340,17,514.24,-1.0408E-13,-3.0531E-12,27,24109,1104,51572,3,3,27,24257,1764,51447,0,0,27,24132,1104,51168,-3,-3,27,23853,444,51349,-15,-15,27,24034,771,51501,15,15,27,24186,1434,10075,18764,18764,0,10075,39449,1
169,360,18,522.51,-1.0408E-13,-3.0531E-12,28,24936,1104,52399,3,3,28,25084,1764,52276,0,0,28,24961,1104,51996,-3,-3,28,24681,444,52175,-15,-15,28,2486,771,5233,15,15,28,25016,1434,10129,18764,18764,0,10129,39449,1
169,380,19,529.29,-1.0408E-13,-3.0531E-12,29,25614,1104,5306,3,3,29,25745,1764,52949,0,0,29,25634,1104,52691,-3,-3,29,25376,444,52871,-15,-15,29,25556,771,52993,15,15,29,25678,1434,83667,18764,18764,0,83667,39449,1
169,400,20,536.39,-1.0408E-13,-3.0531E-12,30,26324,1104,53767,3,3,30,26452,1764,53662,0,0,30,26347,1104,53392,-3,-3,30,26077,444,5358,-15,-15,30,26265,771,53701,15,15,30,26386,1434,84665,18764,18764,0,84665,39449,1
169,420,21,543.4,-1.0408E-13,-3.0531E-12,31,27025,1104,54466,3,3,31,27151,1764,54365,0,0,31,2705,1104,5409,-3,-3,31,26775,444,5428,-15,-15,31,26965,771,54404,15,15,31,27089,1434,85557,18764,18764,0,85557,39449,1
169,440,22,550.27,-1.0408E-13,-3.0531E-12,32,27712,1104,55151,3,3,32,27836,1764,55051,0,0,32,27736,1104,54777,-3,-3,32,27462,444,54966,-15,-15,32,27651,771,55089,15,15,32,27774,1434,86121,18764,18764,0,86121,39449,1
169,460,23,557.02,-1.0408E-13,-3.0531E-12,33,28387,1104,55824,3,3,33,28509,1764,55727,0,0,33,28412,1104,55451,-3,-3,33,28136,444,55641,-15,-15,33,28326,771,55761,15,15,33,28446,1434,86931,18764,18764,0,86931,39449,1
169,480,24,563.62,-1.0408E-13,-3.0531E-12,34,29047,1104,56486,3,3,34,29171,1764,5639,0,0,34,29075,1104,56109,-3,-3,34,28794,444,56299,-15,-15,34,28984,771,56421,15,15,34,29106,1434,87837,18764,18764,0,87837,39449,1
169,500,25,570.04,-1.0408E-13,-3.0531E-12,35,29689,1104,57133,3,3,35,29818,1764,57035,0,0,35,2972,1104,56751,-3,-3,35,29436,444,5694,-15,-15,35,29625,771,57063,15,15,35,29748,1434,88523,18764,18764,0,88523,39449,1
169,520,26,581.58,-1.0408E-13,-3.0531E-12,36,30843,1104,58936,3,3,36,3162,1764,58107,0,0,36,30792,1104,57619,-3,-3,36,30304,444,57983,-15,-15,36,30668,771,58306,15,15,36,30991,1434,26726,18764,18764,0,26726,39449,1
169,540,27,587.58,-1.0408E-13,-3.0531E-12,37,31443,1104,59516,3,3,37,32201,1764,58709,0,0,37,31394,1104,58226,-3,-3,37,30911,444,58586,-15,-15,37,31271,771,58903,15,15,37,31588,1434,2622,18764,18764,0,2622,39449,1
169,560,28,593.46,-1.0408E-13,-3.0531E-12,38,32031,1104,60086,3,3,38,32771,1764,593,0,0,38,31985,1104,58821,-3,-3,38,31506,444,59177,-15,-15,38,31862,771,59489,15,15,38,32174,1434,25734,18764,18764,0,25734,39449,1
169,580,29,599.19,-1.0408E-13,-3.0531E-12,39,32604,1104,60642,3,3,39,33327,1764,59876,0,0,39,32561,1104,59401,-3,-3,39,32086,444,59753,-15,-15,39,32438,771,60061,15,15,39,32746,1434,25281,18764,18764,0,25281,39449,1
169,600,30,604.76,-1.0408E-13,-3.0531E-12,40,33161,1104,61183,3,3,40,33868,1764,60435,0,0,40,3312,1104,59965,-3,-3,40,3265,444,60312,-15,-15,40,32997,771,60615,15,15,40,333,1434,24845,18764,18764,0,24845,39449,1
169,620,31,610.19,-1.0408E-13,-3.0531E-12,41,33704,1104,6171,3,3,41,34395,1764,6098,0,0,41,33665,1104,60514,-3,-3,41,332,444,60857,-15,-15,41,33542,771,61156,15,15,41,33841,1434,24412,18764,18764,0,24412,39449,1
169,640,32,615.48,-1.0408E-13,-3.0531E-12,42,34233,1104,62224,3,3,42,34909,1764,61512,0,0,42,34197,1104,6105,-3,-3,42,33736,444,6139,-15,-15,42,34075,771,61684,15,15,42,34369,1434,23993,18764,18764,0,23993,39449,1
169,660,33,620.64,-1.0408E-13,-3.0531E-12,43,34749,1104,62725,3,3,43,35411,1764,6203,0,0,43,34715,1104,61572,-3,-3,43,34257,444,61908,-15,-15,43,34593,771,622,15,15,43,34885,1434,23597,18764,18764,0,23597,39449,1
169,680,34,625.65,-1.0408E-13,-3.0531E-12,44,3525,1104,63212,3,3,44,35897,1764,62533,0,0,44,35218,1104,62079,-3,-3,44,34764,444,6241,-15,-15,44,35095,771,627,15,15,44,35385,1434,23224,18764,18764,0,23224,39449,1
169,700,35,630.51,-1.0408E-13,-3.0531E-12,45,35736,1104,63686,3,3,45,36371,1764,63021,0,0,45,35706,1104,62571,-3,-3,45,35256,444,62899,-15,-15,45,35584,771,63186,15,15,45,35871,1434,22865,18764,18764,0,22865,39449,1
169,720,36,635.24,-1.0408E-13,-3.0531E-12,46,36209,1104,64147,3,3,46,36832,1764,63496,0,0,46,36181,1104,6305,-3,-3,46,35735,444,63374,-15,-15,46,36059,771,6366,15,15,46,36344,1434,22517,18764,18764,0,22517,39449,1
169,740,37,639.86,-1.0408E-13,-3.0531E-12,47,36671,1104,64596,3,3,47,37281,1764,63959,0,0,47,36644,1104,63517,-3,-3,47,36202,444,63838,-15,-15,47,36523,771,6412,15,15,47,36805,1434,22185,18764,18764,0,22185,39449,1
169,760,38,644.34,-1.0408E-13,-3.0531E-12,48,37119,1104,65033,3,3,48,37718,1764,64409,0,0,48,37094,1104,6397,-3,-3,48,36655,444,64288,-15,-15,48,36973,771,64567,15,15,48,37252,1434,21872,18764,18764,0,21872,39449,1
169,780,39,648.69,-1.0408E-13,-3.0531E-12,49,37554,1104,65457,3,3,49,38142,1764,64846,0,0,49,37531,1104,6441,-3,-3,49,37095,444,64726,-15,-15,49,37411,771,65001,15,15,49,37687,1434,21577,18764,18764,0,21577,39449,1
169,800,40,652.92,-1.0408E-13,-3.0531E-12,50,37977,1104,65869,3,3,50,38555,1764,6527,0,0,50,37955,1104,64838,-3,-3,50,37523,444,6515,-15,-15,50,37835,771,65423,15,15,50,38108,1434,21292,18764,18764,0,21292,39449,1
169,820,41,657.04,-1.0408E-13,-3.0531E-12,51,38389,1104,66271,3,3,51,38956,1764,65683,0,0,51,38368,1104,65254,-3,-3,51,37939,444,65564,-15,-15,51,38249,771,65834,15,15,51,38519,1434,21018,18764,18764,0,21018,39449,1
169,840,42,661.04,-1.0408E-13,-3.0531E-12,52,38789,1104,66662,3,3,52,39347,1764,66085,0,0,52,38769,1104,65658,-3,-3,52,38343,444,65966,-15,-15,52,38651,771,66233,15,15,52,38918,1434,20757,18764,18764,0,20757,39449,1
169,860,43,664.93,-1.0408E-13,-3.0531E-12,53,39178,1104,67042,3,3,53,39727,1764,66475,0,0,53,3916,1104,66051,-3,-3,53,38737,444,66357,-15,-15,53,39042,771,66621,15,15,53,39306,1434,20511,18764,18764,0,20511,39449,1
169,880,44,668.72,-1.0408E-13,-3.0531E-12,54,39557,1104,67412,3,3,54,40097,1764,66854,0,0,54,39539,1104,66434,-3,-3,54,39119,444,66737,-15,-15,54,39422,771,66999,15,15,54,39684,1434,20277,18764,18764,0,20277,39449,1
169,900,45,672.39,-1.0408E-13,-3.0531E-12,55,39924,1104,67771,3,3,55,40456,1764,67223,0,0,55,39908,1104,66805,-3,-3,55,3949,444,67106,-15,-15,55,39791,771,67366,15,15,55,40051,1434,20052,18764,18764,0,20052,39449,1
169,920,46,675.97,-1.0408E-13,-3.0531E-12,56,40282,1104,68121,3,3,56,40806,1764,67582,0,0,56,40267,1104,67167,-3,-3,56,39852,444,67465,-15,-15,56,4015,771,67723,15,15,56,40408,1434,19837,18764,18764,0,19837,39449,1
169,940,47,679.46,-1.0408E-13,-3.0531E-12,57,40631,1104,68462,3,3,57,41147,1764,67931,0,0,57,40616,1104,67518,-3,-3,57,40203,444,67815,-15,-15,57,405,771,6807,15,15,57,40755,1434,19631,18764,18764,0,19631,39449,1
169,960,48,682.85,-1.0408E-13,-3.0531E-12,58,4097,1104,68794,3,3,58,41479,1764,68271,0,0,58,40956,1104,6786,-3,-3,58,40545,444,68156,-15,-15,58,4084,771,68408,15,15,58,41093,1434,19435,18764,18764,0,19435,39449,1
169,980,49,686.14,-1.0408E-13,-3.0531E-12,59,41299,1104,69117,3,3,59,41802,1764,68601,0,0,59,41286,1104,68193,-3,-3,59,40878,444,68487,-15,-15,59,41172,771,68737,15,15,59,41422,1434,1925,18764,18764,0,1925,39449,1
169,1000,50,689.36,-1.0408E-13,-3.0531E-12,60,41621,1104,69431,3,3,60,42116,1764,68923,0,0,60,41608,1104,68517,-3,-3,60,41202,444,68809,-15,-15,60,41494,771,69058,15,15,60,41743,1434,19072,18764,18764,0,19072,39449,1
169,1020,51,692.48,-1.0408E-13,-3.0531E-12,61,41933,1104,69738,3,3,61,42423,1764,69237,0,0,61,41921,1104,68832,-3,-3,61,41517,444,69123,-15,-15,61,41808,771,69369,15,15,61,42054,1434,18902,18764,18764,0,18902,39449,1
169,1040,52,695.53,-1.0408E-13,-3.0531E-12,62,42238,1104,70037,3,3,62,42721,1764,69542,0,0,62,42227,1104,69139,-3,-3,62,41824,444,69428,-15,-15,62,42113,771,69673,15,15,62,42358,1434,18738,18764,18764,0,18738,39449,1
169,1060,53,698.5,-1.0408E-13,-3.0531E-12,63,42535,1104,70328,3,3,63,43013,1764,69839,0,0,63,42524,1104,69439,-3,-3,63,42124,444,69726,-15,-15,63,42411,771,69969,15,15,63,42655,1434,18583,18764,18764,0,18583,39449,1
169,1080,54,701.39,-1.0408E-13,-3.0531E-12,64,42824,1104,70612,3,3,64,43297,1764,70129,0,0,64,42814,1104,6973,-3,-3,64,42415,444,70016,-15,-15,64,42701,771,70258,15,15,64,42943,1434,18434,18764,18764,0,18434,39449,1
169,1100,55,704.21,-1.0408E-13,-3.0531E-12,65,43106,1104,70889,3,3,65,43574,1764,70412,0,0,65,43096,1104,70015,-3,-3,65,427,444,703,-15,-15,65,42985,771,7054,15,15,65,43225,1434,18292,18764,18764,0,18292,39449,1
169,1120,56,706.97,-1.0408E-13,-3.0531E-12,66,43382,1104,71159,3,3,66,43844,1764,70687,0,0,66,43372,1104,70293,-3,-3,66,42978,444,70576,-15,-15,66,43261,771,70815,15,15,66,435,1434,18156,18764,18764,0,18156,39449,1
169,1140,57,709.67,-1.0408E-13,-3.0531E-12,67,43652,1104,71424,3,3,67,44109,1764,70957,0,0,67,43642,1104,70565,-3,-3,67,4325,444,70847,-15,-15,67,43532,771,71084,15,15,67,43769,1434,18027,18764,18764,0,18027,39449,1
169,1160,58,712.3,-1.0408E-13,-3.0531E-12,68,43915,1104,71683,3,3,68,44368,1764,71221,0,0,68,43906,1104,7083,-3,-3,68,43515,444,71111,-15,-15,68,43796,771,71347,15,15,68,44032,1434,17904,18764,18764,0,17904,39449,1
169,1180,59,714.89,-1.0408E-13,-3.0531E-12,69,44174,1104,71937,3,3,69,44622,1764,7148,0,0,69,44165,1104,71091,-3,-3,69,43776,444,7137,-15,-15,69,44055,771,71605,15,15,69,4429,1434,17788,18764,18764,0,17788,39449,1


==> plots/data/cylinderNonLinear2.csv <==
"N","Time","avg(Result)","avg(X)","avg(Y)","avg(Z)","avg(tempLoc)","avg(vtkOriginalPointIds)","max(Result)","max(X)","max(Y)","max(Z)","max(tempLoc)","max(vtkOriginalPointIds)","med(Result)","med(X)","med(Y)","med(Z)","med(tempLoc)","med(vtkOriginalPointIds)","min(Result)","min(X)","min(Y)","min(Z)","min(tempLoc)","min(vtkOriginalPointIds)","q1(Result)","q1(X)","q1(Y)","q1(Z)","q1(tempLoc)","q1(vtkOriginalPointIds)","q3(Result)","q3(X)","q3(Y)","q3(Z)","q3(tempLoc)","q3(vtkOriginalPointIds)","std(Result)","std(X)","std(Y)","std(Z)","std(tempLoc)","std(vtkOriginalPointIds)","vtkValidPointMask"
169,0,298.15,-1.0408e-17,-3.0531e-16,11,25,1104,298.15,3,3,11,25,1764,298.15,0,0,11,25,1104,298.15,-3,-3,11,25,444,298.15,-1.5,-1.5,11,25,771,298.15,1.5,1.5,11,25,1434,0,1.8764,1.8764,0,0,394.49,1
169,1,310.13,-1.0408e-17,-3.0531e-16,11,36.981,1104,310.38,3,3,11,37.229,1764,310.11,0,0,11,36.963,1104,309.95,-3,-3,11,36.801,444,310.03,-1.5,-1.5,11,36.882,771,310.2,1.5,1.5,11,37.055,1434,0.11836,1.8764,1.8764,0,0.11836,394.49,1
169,2,336.7,-1.0408e-17,-3.0531e-16,12,63.548,1104,339.92,3,3,12,66.77,1764,336.6,0,0,12,63.45,1104,333.42,-3,-3,12,60.271,444,335.77,-1.5,-1.5,12,62.623,771,337.54,1.5,1.5,12,64.39,1434,1.3234,1.8764,1.8764,0,1.3234,394.49,1
169,3,343.31,-1.0408e-17,-3.0531e-16,13,70.161,1104,347.06,3,3,13,73.914,1764,343.24,0,0,13,70.094,1104,338.84,-3,-3,13,65.689,444,342.43,-1.5,-1.5,13,69.278,771,344.26,1.5,1.5,13,71.111,1434,1.5696,1.8764,1.8764,0,1.5696,394.49,1
169,4,358.82,-1.0408e-17,-3.0531e-16,14,85.67,1104,363.42,3,3,14,90.27,1764,358.76,0,0,14,85.608,1104,354.09,-3,-3,14,80.941,444,357.68,-1.5,-1.5,14,84.534,771,359.91,1.5,1.5,14,86.758,1434,1.7504,1.8764,1.8764,0,1.7504,394.49,1
169,5,368.3,-1.0408e-17,-3.0531e-16,15,95.147,1104,374.05,3,3,15,100.9,1764,368.25,0,0,15,95.096,1104,362.89,-3,-3,15,89.736,444,367.12,-1.5,-1.5,15,93.97,771,369.49,1.5,1.5,15,96.339,1434,2.0564,1.8764,1.8764,0,2.0564,394.49,1
169,6,378.91,-1.0408e-17,-3.0531e-16,16,105.76,1104,386,3,3,16,112.85,1764,378.76,0,0,16,105.61,1104,372.64,-3,-3,16,99.485,444,377.18,-1.5,-1.5,16,104.03,771,380.44,1.5,1.5,16,107.29,1434,2.6511,1.8764,1.8764,0,2.6511,394.49,1
169,7,389.35,-1.0408e-17,-3.0531e-16,17,116.2,1104,398.47,3,3,17,125.32,1764,388.88,0,0,17,115.73,1104,381.89,-3,-3,17,108.74,444,387.06,-1.5,-1.5,17,113.91,771,391.3,1.5,1.5,17,118.15,1434,3.3937,1.8764,1.8764,0,3.3937,394.49,1
169,8,402.24,-1.0408e-17,-3.0531e-16,18,129.09,1104,414.23,3,3,18,141.08,1764,401.13,0,0,18,127.98,1104,392.33,-3,-3,18,119.18,444,396.76,-1.5,-1.5,18,123.61,771,407.97,1.5,1.5,18,134.82,1434,6.4408,1.8764,1.8764,0,6.4408,394.49,1
169,9,402.49,-1.0408e-17,-3.0531e-16,19,129.34,1104,404.06,3,3,19,130.91,1764,402.46,0,0,19,129.31,1104,400,-3,-3,19,126.85,444,401.92,-1.5,-1.5,19,128.77,771,403.18,1.5,1.5,19,130.03,1434,0.89127,1.8764,1.8764,0,0.89127,394.49,1
169,10,411.5,-1.0408e-17,-3.0531e-16,20,138.35,1104,413.06,3,3,20,139.91,1764,411.49,0,0,20,138.34,1104,408.99,-3,-3,20,135.84,444,410.99,-1.5,-1.5,20,137.84,771,412.18,1.5,1.5,20,139.03,1434,0.86488,1.8764,1.8764,0,0.86488,394.49,1
169,11,422.04,-1.0408e-17,-3.0531e-16,21,148.89,1104,423.6,3,3,21,150.45,1764,422.1,0,0,21,148.95,1104,419.59,-3,-3,21,146.44,444,421.56,-1.5,-1.5,21,148.41,771,422.62,1.5,1.5,21,149.47,1434,0.9082,1.8764,1.8764,0,0.9082,394.49,1
169,12,432.02,-1.0408e-17,-3.0531e-16,22,158.87,1104,433.58,3,3,22,160.43,1764,432.04,0,0,22,158.89,1104,429.69,-3,-3,22,156.54,444,431.53,-1.5,-1.5,22,158.38,771,432.61,1.5,1.5,22,159.46,1434,0.89306,1.8764,1.8764,0,0.89306,394.49,1
169,13,442.06,-1.0408e-17,-3.0531e-16,23,168.91,1104,443.65,3,3,23,170.5,1764,442.03,0,0,23,168.88,1104,439.86,-3,-3,23,166.71,444,441.54,-1.5,-1.5,23,168.39,771,442.61,1.5,1.5,23,169.46,1434,0.89378,1.8764,1.8764,0,0.89378,394.49,1
169,14,451.95,-1.0408e-17,-3.0531e-16,24,178.8,1104,453.54,3,3,24,180.39,1764,451.9,0,0,24,178.75,1104,449.81,-3,-3,24,176.66,444,451.43,-1.5,-1.5,24,178.28,771,452.46,1.5,1.5,24,179.31,1434,0.88869,1.8764,1.8764,0,0.88869,394.49,1
169,15,461.69,-1.0408e-17,-3.0531e-16,25,188.54,1104,463.26,3,3,25,190.11,1764,461.63,0,0,25,188.48,1104,459.58,-3,-3,25,186.43,444,461.16,-1.5,-1.5,25,188.01,771,462.18,1.5,1.5,25,189.03,1434,0.87441,1.8764,1.8764,0,0.87441,394.49,1
169,16,471.37,-1.0408e-17,-3.0531e-16,26,198.22,1104,472.96,3,3,26,199.81,1764,471.31,0,0,26,198.16,1104,469.31,-3,-3,26,196.16,444,470.83,-1.5,-1.5,26,197.68,771,471.88,1.5,1.5,26,198.73,1434,0.86814,1.8764,1.8764,0,0.86814,394.49,1
169,17,480.65,-1.0408e-17,-3.0531e-16,27,207.5,1104,482.23,3,3,27,209.08,1764,480.56,0,0,27,207.41,1104,478.52,-3,-3,27,205.37,444,480.05,-1.5,-1.5,27,206.9,771,481.4,1.5,1.5,27,208.25,1434,0.8978,1.8764,1.8764,0,0.8978,394.49,1
169,18,490,-1.0408e-17,-3.0531e-16,28,216.85,1104,491.57,3,3,28,218.42,1764,489.9,0,0,28,216.75,1104,487.88,-3,-3,28,214.74,444,489.39,-1.5,-1.5,28,216.24,771,490.75,1.5,1.5,28,217.6,1434,0.89163,1.8764,1.8764,0,0.89163,394.49,1
169,19,499.3,-1.0408e-17,-3.0531e-16,29,226.15,1104,500.84,3,3,29,227.69,1764,499.22,0,0,29,226.07,1104,497.19,-3,-3,29,224.04,444,498.71,-1.5,-1.5,29,225.56,771,500.02,1.5,1.5,29,226.87,1434,0.88258,1.8764,1.8764,0,0.88258,394.49,1
169,20,507.16,-1.0408e-17,-3.0531e-16,30,234.01,1104,508.63,3,3,30,235.48,1764,507.06,0,0,30,233.91,1104,505.33,-3,-3,30,232.18,444,506.58,-1.5,-1.5,30,233.43,771,507.87,1.5,1.5,30,234.72,1434,0.74386,1.8764,1.8764,0,0.74386,394.49,1
169,21,515.52,-1.0408e-17,-3.0531e-16,31,242.37,1104,516.94,3,3,31,243.79,1764,515.4,0,0,31,242.25,1104,513.57,-3,-3,31,240.42,444,514.94,-1.5,-1.5,31,241.79,771,516.18,1.5,1.5,31,243.03,1434,0.73898,1.8764,1.8764,0,0.73898,394.49,1
169,22,523.86,-1.0408e-17,-3.0531e-16,32,250.71,1104,525.28,3,3,32,252.13,1764,523.75,0,0,32,250.6,1104,521.87,-3,-3,32,248.72,444,523.31,-1.5,-1.5,32,250.16,771,524.49,1.5,1.5,32,251.34,1434,0.73603,1.8764,1.8764,0,0.73603,394.49,1
169,23,532.21,-1.0408e-17,-3.0531e-16,33,259.06,1104,533.62,3,3,33,260.47,1764,532.11,0,0,33,258.95,1104,530.22,-3,-3,33,257.07,444,531.69,-1.5,-1.5,33,258.54,771,532.82,1.5,1.5,33,259.67,1434,0.73413,1.8764,1.8764,0,0.73413,394.49,1
169,24,540.45,-1.0408e-17,-3.0531e-16,34,267.3,1104,541.84,3,3,34,268.69,1764,540.36,0,0,34,267.21,1104,538.43,-3,-3,34,265.28,444,539.96,-1.5,-1.5,34,266.81,771,541.04,1.5,1.5,34,267.89,1434,0.73312,1.8764,1.8764,0,0.73312,394.49,1
169,25,548.52,-1.0408e-17,-3.0531e-16,35,275.37,1104,549.89,3,3,35,276.74,1764,548.45,0,0,35,275.31,1104,546.46,-3,-3,35,273.31,444,548.02,-1.5,-1.5,35,274.87,771,549.08,1.5,1.5,35,275.93,1434,0.7319,1.8764,1.8764,0,0.7319,394.49,1
169,26,556.48,-1.0408e-17,-3.0531e-16,36,283.33,1104,557.83,3,3,36,284.68,1764,556.44,0,0,36,283.29,1104,554.4,-3,-3,36,281.25,444,555.98,-1.5,-1.5,36,282.83,771,557.01,1.5,1.5,36,283.86,1434,0.7301,1.8764,1.8764,0,0.7301,394.49,1
169,27,571.46,-1.0408e-17,-3.0531e-16,37,298.31,1104,583.14,3,3,37,309.99,1764,570.54,0,0,37,297.39,1104,564.47,-3,-3,37,291.32,444,568.98,-1.5,-1.5,37,295.83,771,573.4,1.5,1.5,37,300.25,1434,3.7779,1.8764,1.8764,0,3.7779,394.49,1
169,28,578.99,-1.0408e-17,-3.0531e-16,38,305.84,1104,590.34,3,3,38,317.19,1764,578.11,0,0,38,304.96,1104,572.13,-3,-3,38,298.98,444,576.55,-1.5,-1.5,38,303.4,771,580.9,1.5,1.5,38,307.75,1434,3.6949,1.8764,1.8764,0,3.6949,394.49,1
169,29,586.49,-1.0408e-17,-3.0531e-16,39,313.34,1104,597.49,3,3,39,324.34,1764,585.6,0,0,39,312.45,1104,579.77,-3,-3,39,306.62,444,584.09,-1.5,-1.5,39,310.94,771,588.34,1.5,1.5,39,315.19,1434,3.6145,1.8764,1.8764,0,3.6145,394.49,1
169,30,593.86,-1.0408e-17,-3.0531e-16,40,320.71,1104,604.55,3,3,40,331.4,1764,592.99,0,0,40,319.84,1104,587.26,-3,-3,40,314.11,444,591.51,-1.5,-1.5,40,318.36,771,595.67,1.5,1.5,40,322.52,1434,3.5339,1.8764,1.8764,0,3.5339,394.49,1
169,31,601.1,-1.0408e-17,-3.0531e-16,41,327.95,1104,611.49,3,3,41,338.34,1764,600.26,0,0,41,327.11,1104,594.58,-3,-3,41,321.43,444,598.79,-1.5,-1.5,41,325.64,771,602.87,1.5,1.5,41,329.72,1434,3.4597,1.8764,1.8764,0,3.4597,394.49,1
169,32,608.2,-1.0408e-17,-3.0531e-16,42,335.05,1104,618.31,3,3,42,345.16,1764,607.38,0,0,42,334.24,1104,601.79,-3,-3,42,328.64,444,605.94,-1.5,-1.5,42,332.79,771,609.94,1.5,1.5,42,336.79,1434,3.385,1.8764,1.8764,0,3.385,394.49,1
169,33,615.21,-1.0408e-17,-3.0531e-16,43,342.06,1104,625.03,3,3,43,351.88,1764,614.41,0,0,43,341.26,1104,608.91,-3,-3,43,335.76,444,613,-1.5,-1.5,43,339.85,771,616.92,1.5,1.5,43,343.77,1434,3.3081,1.8764,1.8764,0,3.3081,394.49,1
169,34,622.1,-1.0408e-17,-3.0531e-16,44,348.95,1104,631.63,3,3,44,358.48,1764,621.31,0,0,44,348.16,1104,615.9,-3,-3,44,342.75,444,619.93,-1.5,-1.5,44,346.78,771,623.78,1.5,1.5,44,350.63,1434,3.2345,1.8764,1.8764,0,3.2345,394.49,1
169,35,628.81,-1.0408e-17,-3.0531e-16,45,355.66,1104,638.09,3,3,45,364.94,1764,628.06,0,0,45,354.91,1104,622.71,-3,-3,45,349.56,444,626.69,-1.5,-1.5,45,353.54,771,630.47,1.5,1.5,45,357.32,1434,3.1666,1.8764,1.8764,0,3.1666,394.49,1
169,36,635.4,-1.0408e-17,-3.0531e-16,46,362.25,1104,644.42,3,3,46,371.27,1764,634.68,0,0,46,361.53,1104,629.4,-3,-3,46,356.25,444,633.32,-1.5,-1.5,46,360.17,771,637.03,1.5,1.5,46,363.88,1434,3.099,1.8764,1.8764,0,3.099,394.49,1
169,37,641.9,-1.0408e-17,-3.0531e-16,47,368.75,1104,650.66,3,3,47,377.51,1764,641.2,0,0,47,368.05,1104,636,-3,-3,47,362.85,444,639.87,-1.5,-1.5,47,366.72,771,643.52,1.5,1.5,47,370.38,1434,3.0304,1.8764,1.8764,0,3.0304,394.49,1
169,38,648.27,-1.0408e-17,-3.0531e-16,48,375.12,1104,656.79,3,3,48,383.64,1764,647.6,0,0,48,374.45,1104,642.46,-3,-3,48,369.31,444,646.28,-1.5,-1.5,48,373.13,771,649.88,1.5,1.5,48,376.73,1434,2.9667,1.8764,1.8764,0,2.9667,394.49,1
169,39,654.51,-1.0408e-17,-3.0531e-16,49,381.36,1104,662.81,3,3,49,389.66,1764,653.86,0,0,49,380.71,1104,648.79,-3,-3,49,375.64,444,652.55,-1.5,-1.5,49,379.4,771,656.11,1.5,1.5,49,382.96,1434,2.9073,1.8764,1.8764,0,2.9073,394.49,1
169,40,660.65,-1.0408e-17,-3.0531e-16,50,387.5,1104,668.72,3,3,50,395.57,1764,660.01,0,0,50,386.86,1104,655.02,-3,-3,50,381.88,444,658.73,-1.5,-1.5,50,385.58,771,662.24,1.5,1.5,50,389.09,1434,2.847,1.8764,1.8764,0,2.847,394.49,1
169,41,666.69,-1.0408e-17,-3.0531e-16,51,393.54,1104,674.55,3,3,51,401.4,1764,666.09,0,0,51,392.94,1104,661.16,-3,-3,51,388.01,444,664.81,-1.5,-1.5,51,391.66,771,668.28,1.5,1.5,51,395.13,1434,2.7877,1.8764,1.8764,0,2.7877,394.49,1
169,42,672.6,-1.0408e-17,-3.0531e-16,52,399.45,1104,680.26,3,3,52,407.11,1764,672.02,0,0,52,398.87,1104,667.15,-3,-3,52,394,444,670.74,-1.5,-1.5,52,397.59,771,674.17,1.5,1.5,52,401.02,1434,2.7346,1.8764,1.8764,0,2.7346,394.49,1
169,43,678.37,-1.0408e-17,-3.0531e-16,53,405.22,1104,685.84,3,3,53,412.69,1764,677.82,0,0,53,404.67,1104,673,-3,-3,53,399.85,444,676.54,-1.5,-1.5,53,403.39,771,679.92,1.5,1.5,53,406.77,1434,2.6842,1.8764,1.8764,0,2.6842,394.49,1
169,44,684.05,-1.0408e-17,-3.0531e-16,54,410.9,1104,691.34,3,3,54,418.19,1764,683.53,0,0,54,410.38,1104,678.75,-3,-3,54,405.6,444,682.26,-1.5,-1.5,54,409.11,771,685.59,1.5,1.5,54,412.44,1434,2.6338,1.8764,1.8764,0,2.6338,394.49,1
169,45,689.63,-1.0408e-17,-3.0531e-16,55,416.48,1104,696.74,3,3,55,423.59,1764,689.13,0,0,55,415.98,1104,684.41,-3,-3,55,411.26,444,687.87,-1.5,-1.5,55,414.72,771,691.15,1.5,1.5,55,418,1434,2.5848,1.8764,1.8764,0,2.5848,394.49,1

